Stability of Gaussian Process State Space Models

Gaussian Process State Space Models (GP-SSMs) are a non-parametric model class suitable to represent nonlinear dynamics. They become increasingly popular in data-driven modeling approaches, i.e. when no first-order physics-based models are available. Although a GP-SSM produces well-behaved approximations and gains increasing popularity, the fundamental system dynamics are just sparsely researched. In this paper, we present stability results for the GP-SSM depending on selected covariance function employing a deterministic point of view as widely done in the literature. The focus is set on the squared exponential function which is one of the most used covariance functions for nonlinear regression. We start with calculations according to the equilibrium points of GP-SSM and continue with conditions for stability.

==> data/data1.dat <==
  -1.0000000e+01  -1.0000000e+01   9.9662400e+00
  -1.0000000e+01  -9.5000000e+00   9.9502488e+00
  -1.0000000e+01  -9.0000000e+00   9.9296151e+00
  -1.0000000e+01  -8.5000000e+00   9.9044060e+00
  -1.0000000e+01  -8.0000000e+00   9.8753603e+00
  -1.0000000e+01  -7.5000000e+00   9.8439881e+00
  -1.0000000e+01  -7.0000000e+00   9.8125283e+00
  -1.0000000e+01  -6.5000000e+00   9.7837331e+00
  -1.0000000e+01  -6.0000000e+00   9.7604921e+00
  -1.0000000e+01  -5.5000000e+00   9.7453638e+00
  -1.0000000e+01  -5.0000000e+00   9.7401178e+00
  -1.0000000e+01  -4.5000000e+00   9.7454045e+00
  -1.0000000e+01  -4.0000000e+00   9.7606416e+00
  -1.0000000e+01  -3.5000000e+00   9.7841537e+00
  -1.0000000e+01  -3.0000000e+00   9.8135307e+00
  -1.0000000e+01  -2.5000000e+00   9.8461161e+00
  -1.0000000e+01  -2.0000000e+00   9.8795072e+00
  -1.0000000e+01  -1.5000000e+00   9.9119543e+00
  -1.0000000e+01  -1.0000000e+00   9.9425821e+00
  -1.0000000e+01  -5.0000000e-01   9.9714042e+00
  -1.0000000e+01   0.0000000e+00   9.9991452e+00
  -1.0000000e+01   5.0000000e-01   1.0026921e+01
  -1.0000000e+01   1.0000000e+00   1.0055842e+01
  -1.0000000e+01   1.5000000e+00   1.0086623e+01
  -1.0000000e+01   2.0000000e+00   1.0119259e+01
  -1.0000000e+01   2.5000000e+00   1.0152858e+01
  -1.0000000e+01   3.0000000e+00   1.0185649e+01
  -1.0000000e+01   3.5000000e+00   1.0215217e+01
  -1.0000000e+01   4.0000000e+00   1.0238895e+01
  -1.0000000e+01   4.5000000e+00   1.0254268e+01
  -1.0000000e+01   5.0000000e+00   1.0259660e+01
  -1.0000000e+01   5.5000000e+00   1.0254492e+01
  -1.0000000e+01   6.0000000e+00   1.0239418e+01
  -1.0000000e+01   6.5000000e+00   1.0216213e+01
  -1.0000000e+01   7.0000000e+00   1.0187440e+01
  -1.0000000e+01   7.5000000e+00   1.0155995e+01
  -1.0000000e+01   8.0000000e+00   1.0124631e+01
  -1.0000000e+01   8.5000000e+00   1.0095589e+01
  -1.0000000e+01   9.0000000e+00   1.0070383e+01
  -1.0000000e+01   9.5000000e+00   1.0049750e+01
  -1.0000000e+01   1.0000000e+01   1.0033760e+01
  -9.5000000e+00  -1.0000000e+01   9.4502488e+00
  -9.5000000e+00  -9.5000000e+00   9.4266828e+00
  -9.5000000e+00  -9.0000000e+00   9.3962751e+00
  -9.5000000e+00  -8.5000000e+00   9.3591245e+00
  -9.5000000e+00  -8.0000000e+00   9.3163190e+00
  -9.5000000e+00  -7.5000000e+00   9.2700837e+00
  -9.5000000e+00  -7.0000000e+00   9.2237172e+00
  -9.5000000e+00  -6.5000000e+00   9.1812740e+00
  -9.5000000e+00  -6.0000000e+00   9.1470111e+00
  -9.5000000e+00  -5.5000000e+00   9.1246968e+00
  -9.5000000e+00  -5.0000000e+00   9.1169373e+00
  -9.5000000e+00  -4.5000000e+00   9.1246890e+00
  -9.5000000e+00  -4.0000000e+00   9.1470931e+00
  -9.5000000e+00  -3.5000000e+00   9.1816805e+00
  -9.5000000e+00  -3.0000000e+00   9.2249015e+00
  -9.5000000e+00  -2.5000000e+00   9.2728449e+00
  -9.5000000e+00  -2.0000000e+00   9.3219755e+00
  -9.5000000e+00  -1.5000000e+00   9.3697214e+00
  -9.5000000e+00  -1.0000000e+00   9.4147999e+00
  -9.5000000e+00  -5.0000000e-01   9.4572372e+00
  -9.5000000e+00   0.0000000e+00   9.4981054e+00
  -9.5000000e+00   5.0000000e-01   9.5390502e+00
  -9.5000000e+00   1.0000000e+00   9.5817080e+00
  -9.5000000e+00   1.5000000e+00   9.6271252e+00
  -9.5000000e+00   2.0000000e+00   9.6752910e+00
  -9.5000000e+00   2.5000000e+00   9.7248803e+00
  -9.5000000e+00   3.0000000e+00   9.7732812e+00
  -9.5000000e+00   3.5000000e+00   9.8169257e+00
  -9.5000000e+00   4.0000000e+00   9.8518808e+00
  -9.5000000e+00   4.5000000e+00   9.8745858e+00
  -9.5000000e+00   5.0000000e+00   9.8825707e+00
  -9.5000000e+00   5.5000000e+00   9.8749828e+00
  -9.5000000e+00   6.0000000e+00   9.8527886e+00
  -9.5000000e+00   6.5000000e+00   9.8186058e+00
  -9.5000000e+00   7.0000000e+00   9.7762136e+00
  -9.5000000e+00   7.5000000e+00   9.7298781e+00
  -9.5000000e+00   8.0000000e+00   9.6836607e+00
  -9.5000000e+00   8.5000000e+00   9.6408653e+00
  -9.5000000e+00   9.0000000e+00   9.6037199e+00
  -9.5000000e+00   9.5000000e+00   9.5733149e+00
  -9.5000000e+00   1.0000000e+01   9.5497502e+00
  -9.0000000e+00  -1.0000000e+01   8.9296151e+00
  -9.0000000e+00  -9.5000000e+00   8.8962751e+00
  -9.0000000e+00  -9.0000000e+00   8.8532555e+00
  -9.0000000e+00  -8.5000000e+00   8.8006955e+00
  -9.0000000e+00  -8.0000000e+00   8.7401339e+00
  -9.0000000e+00  -7.5000000e+00   8.6747169e+00
  -9.0000000e+00  -7.0000000e+00   8.6091098e+00
  -9.0000000e+00  -6.5000000e+00   8.5490461e+00
  -9.0000000e+00  -6.0000000e+00   8.5005447e+00
  -9.0000000e+00  -5.5000000e+00   8.4689332e+00
  -9.0000000e+00  -5.0000000e+00   8.4578944e+00
  -9.0000000e+00  -4.5000000e+00   8.4687778e+00
  -9.0000000e+00  -4.0000000e+00   8.5003663e+00
  -9.0000000e+00  -3.5000000e+00   8.5491671e+00
  -9.0000000e+00  -3.0000000e+00   8.6101620e+00
  -9.0000000e+00  -2.5000000e+00   8.6778259e+00
  -9.0000000e+00  -2.0000000e+00   8.7471689e+00
  -9.0000000e+00  -1.5000000e+00   8.8145667e+00
  -9.0000000e+00  -1.0000000e+00   8.8782198e+00
  -9.0000000e+00  -5.0000000e-01   8.9381784e+00
  -9.0000000e+00   0.0000000e+00   8.9959687e+00
  -9.0000000e+00   5.0000000e-01   9.0539218e+00
  -9.0000000e+00   1.0000000e+00   9.1143497e+00
  -9.0000000e+00   1.5000000e+00   9.1787237e+00
  -9.0000000e+00   2.0000000e+00   9.2470149e+00
  -9.0000000e+00   2.5000000e+00   9.3173340e+00
  -9.0000000e+00   3.0000000e+00   9.3859714e+00
  -9.0000000e+00   3.5000000e+00   9.4478676e+00
  -9.0000000e+00   4.0000000e+00   9.4974507e+00
  -9.0000000e+00   4.5000000e+00   9.5296794e+00
  -9.0000000e+00   5.0000000e+00   9.5410591e+00
  -9.0000000e+00   5.5000000e+00   9.5303853e+00
  -9.0000000e+00   6.0000000e+00   9.4990295e+00
  -9.0000000e+00   6.5000000e+00   9.4506986e+00
  -9.0000000e+00   7.0000000e+00   9.3907432e+00
  -9.0000000e+00   7.5000000e+00   9.3252020e+00
  -9.0000000e+00   8.0000000e+00   9.2598232e+00
  -9.0000000e+00   8.5000000e+00   9.1992827e+00
  -9.0000000e+00   9.0000000e+00   9.1467340e+00
  -9.0000000e+00   9.5000000e+00   9.1037200e+00
  -9.0000000e+00   1.0000000e+01   9.0703828e+00
  -8.5000000e+00  -1.0000000e+01   8.4044061e+00
  -8.5000000e+00  -9.5000000e+00   8.3591246e+00
  -8.5000000e+00  -9.0000000e+00   8.3006956e+00
  -8.5000000e+00  -8.5000000e+00   8.2293076e+00
  -8.5000000e+00  -8.0000000e+00   8.1470487e+00
  -8.5000000e+00  -7.5000000e+00   8.0581897e+00
  -8.5000000e+00  -7.0000000e+00   7.9690631e+00
  -8.5000000e+00  -6.5000000e+00   7.8874505e+00
  -8.5000000e+00  -6.0000000e+00   7.8215201e+00
  -8.5000000e+00  -5.5000000e+00   7.7784996e+00
  -8.5000000e+00  -5.0000000e+00   7.7633822e+00
  -8.5000000e+00  -4.5000000e+00   7.7779937e+00
  -8.5000000e+00  -4.0000000e+00   7.8206763e+00
  -8.5000000e+00  -3.5000000e+00   7.8866873e+00
  -8.5000000e+00  -3.0000000e+00   7.9692188e+00
  -8.5000000e+00  -2.5000000e+00   8.0607833e+00
  -8.5000000e+00  -2.0000000e+00   8.1546272e+00
  -8.5000000e+00  -1.5000000e+00   8.2458576e+00
  -8.5000000e+00  -1.0000000e+00   8.3320612e+00
  -8.5000000e+00  -5.0000000e-01   8.4133333e+00
  -8.5000000e+00   0.0000000e+00   8.4917653e+00
  -8.5000000e+00   5.0000000e-01   8.5705300e+00
  -8.5000000e+00   1.0000000e+00   8.6527607e+00
  -8.5000000e+00   1.5000000e+00   8.7404369e+00
  -8.5000000e+00   2.0000000e+00   8.8334924e+00
  -8.5000000e+00   2.5000000e+00   8.9293304e+00
  -8.5000000e+00   3.0000000e+00   9.0228834e+00
  -8.5000000e+00   3.5000000e+00   9.1072563e+00
  -8.5000000e+00   4.0000000e+00   9.1748653e+00
  -8.5000000e+00   4.5000000e+00   9.2188559e+00
  -8.5000000e+00   5.0000000e+00   9.2344810e+00
  -8.5000000e+00   5.5000000e+00   9.2201095e+00
  -8.5000000e+00   6.0000000e+00   9.1776110e+00
  -8.5000000e+00   6.5000000e+00   9.1120287e+00
  -8.5000000e+00   7.0000000e+00   9.0306375e+00
  -8.5000000e+00   7.5000000e+00   8.9416453e+00
  -8.5000000e+00   8.0000000e+00   8.8528642e+00
  -8.5000000e+00   8.5000000e+00   8.7706483e+00
  -8.5000000e+00   9.0000000e+00   8.6992831e+00
  -8.5000000e+00   9.5000000e+00   8.6408656e+00
  -8.5000000e+00   1.0000000e+01   8.5955896e+00
  -8.0000000e+00  -1.0000000e+01   7.8753606e+00
  -8.0000000e+00  -9.5000000e+00   7.8163194e+00
  -8.0000000e+00  -9.0000000e+00   7.7401343e+00
  -8.0000000e+00  -8.5000000e+00   7.6470491e+00
  -8.0000000e+00  -8.0000000e+00   7.5397834e+00
  -8.0000000e+00  -7.5000000e+00   7.4239010e+00
  -8.0000000e+00  -7.0000000e+00   7.3076510e+00
  -8.0000000e+00  -6.5000000e+00   7.2011694e+00
  -8.0000000e+00  -6.0000000e+00   7.1150931e+00
  -8.0000000e+00  -5.5000000e+00   7.0588302e+00
  -8.0000000e+00  -5.0000000e+00   7.0388747e+00
  -8.0000000e+00  -4.5000000e+00   7.0575925e+00
  -8.0000000e+00  -4.0000000e+00   7.1128135e+00
  -8.0000000e+00  -3.5000000e+00   7.1983553e+00
  -8.0000000e+00  -3.0000000e+00   7.3053573e+00
  -8.0000000e+00  -2.5000000e+00   7.4240881e+00
  -8.0000000e+00  -2.0000000e+00   7.5457893e+00
  -8.0000000e+00  -1.5000000e+00   7.6641385e+00
  -8.0000000e+00  -1.0000000e+00   7.7760492e+00
  -8.0000000e+00  -5.0000000e-01   7.8816992e+00
  -8.0000000e+00   0.0000000e+00   7.9838519e+00
  -8.0000000e+00   5.0000000e-01   8.0866571e+00
  -8.0000000e+00   1.0000000e+00   8.1941870e+00
  -8.0000000e+00   1.5000000e+00   8.3089860e+00
  -8.0000000e+00   2.0000000e+00   8.4309144e+00
  -8.0000000e+00   2.5000000e+00   8.5565263e+00
  -8.0000000e+00   3.0000000e+00   8.6791573e+00
  -8.0000000e+00   3.5000000e+00   8.7897704e+00
  -8.0000000e+00   4.0000000e+00   8.8784463e+00
  -8.0000000e+00   4.5000000e+00   8.9362325e+00
  -8.0000000e+00   5.0000000e+00   8.9569381e+00
  -8.0000000e+00   5.5000000e+00   8.9384451e+00
  -8.0000000e+00   6.0000000e+00   8.8832058e+00
  -8.0000000e+00   6.5000000e+00   8.7978118e+00
  -8.0000000e+00   7.0000000e+00   8.6917640e+00
  -8.0000000e+00   7.5000000e+00   8.5757772e+00
  -8.0000000e+00   8.0000000e+00   8.4600471e+00
  -8.0000000e+00   8.5000000e+00   8.3528656e+00
  -8.0000000e+00   9.0000000e+00   8.2598248e+00
  -8.0000000e+00   9.5000000e+00   8.1836620e+00
  -8.0000000e+00   1.0000000e+01   8.1246314e+00
  -7.5000000e+00  -1.0000000e+01   7.3439888e+00
  -7.5000000e+00  -9.5000000e+00   7.2700847e+00
  -7.5000000e+00  -9.0000000e+00   7.1747183e+00
  -7.5000000e+00  -8.5000000e+00   7.0581914e+00
  -7.5000000e+00  -8.0000000e+00   6.9239025e+00
  -7.5000000e+00  -7.5000000e+00   6.7788067e+00
  -7.5000000e+00  -7.0000000e+00   6.6332159e+00
  -7.5000000e+00  -6.5000000e+00   6.4997982e+00
  -7.5000000e+00  -6.0000000e+00   6.3918429e+00
  -7.5000000e+00  -5.5000000e+00   6.3210969e+00
  -7.5000000e+00  -5.0000000e+00   6.2956576e+00
  -7.5000000e+00  -4.5000000e+00   6.3184592e+00
  -7.5000000e+00  -4.0000000e+00   6.3867690e+00
  -7.5000000e+00  -3.5000000e+00   6.4928513e+00
  -7.5000000e+00  -3.0000000e+00   6.6256444e+00
  -7.5000000e+00  -2.5000000e+00   6.7730272e+00
  -7.5000000e+00  -2.0000000e+00   6.9241245e+00
  -7.5000000e+00  -1.5000000e+00   7.0711309e+00
  -7.5000000e+00  -1.0000000e+00   7.2102965e+00
  -7.5000000e+00  -5.0000000e-01   7.3419437e+00
  -7.5000000e+00   0.0000000e+00   7.4696007e+00
  -7.5000000e+00   5.0000000e-01   7.5984864e+00
  -7.5000000e+00   1.0000000e+00   7.7336731e+00
  -7.5000000e+00   1.5000000e+00   7.8782768e+00
  -7.5000000e+00   2.0000000e+00   8.0320221e+00
  -7.5000000e+00   2.5000000e+00   8.1904828e+00
  -7.5000000e+00   3.0000000e+00   8.3452090e+00
  -7.5000000e+00   3.5000000e+00   8.4848013e+00
  -7.5000000e+00   4.0000000e+00   8.5967848e+00
  -7.5000000e+00   4.5000000e+00   8.6699243e+00
  -7.5000000e+00   5.0000000e+00   8.6964684e+00
  -7.5000000e+00   5.5000000e+00   8.6737822e+00
  -7.5000000e+00   6.0000000e+00   8.6049626e+00
  -7.5000000e+00   6.5000000e+00   8.4982912e+00
  -7.5000000e+00   7.0000000e+00   8.3656891e+00
  -7.5000000e+00   7.5000000e+00   8.2205927e+00
  -7.5000000e+00   8.0000000e+00   8.0757826e+00
  -7.5000000e+00   8.5000000e+00   7.9416512e+00
  -7.5000000e+00   9.0000000e+00   7.8252070e+00
  -7.5000000e+00   9.5000000e+00   7.7298818e+00
  -7.5000000e+00   1.0000000e+01   7.6559973e+00
  -7.0000000e+00  -1.0000000e+01   6.8125303e+00
  -7.0000000e+00  -9.5000000e+00   6.7237202e+00
  -7.0000000e+00  -9.0000000e+00   6.6091139e+00
  -7.0000000e+00  -8.5000000e+00   6.4690684e+00
  -7.0000000e+00  -8.0000000e+00   6.3076571e+00
  -7.0000000e+00  -7.5000000e+00   6.1332212e+00
  -7.0000000e+00  -7.0000000e+00   5.9581273e+00
  -7.0000000e+00  -6.5000000e+00   5.7975635e+00
  -7.0000000e+00  -6.0000000e+00   5.6674540e+00
  -7.0000000e+00  -5.5000000e+00   5.5818611e+00
  -7.0000000e+00  -5.0000000e+00   5.5504591e+00
  -7.0000000e+00  -4.5000000e+00   5.5767245e+00
  -7.0000000e+00  -4.0000000e+00   5.6573439e+00
  -7.0000000e+00  -3.5000000e+00   5.7830270e+00
  -7.0000000e+00  -3.0000000e+00   5.9405342e+00
  -7.0000000e+00  -2.5000000e+00   6.1154077e+00
  -7.0000000e+00  -2.0000000e+00   6.2947388e+00
  -7.0000000e+00  -1.5000000e+00   6.4693435e+00
  -7.0000000e+00  -1.0000000e+00   6.6349205e+00
  -7.0000000e+00  -5.0000000e-01   6.7920388e+00
  -7.0000000e+00   0.0000000e+00   6.9450623e+00
  -7.0000000e+00   5.0000000e-01   7.1003069e+00
  -7.0000000e+00   1.0000000e+00   7.2638231e+00
  -7.0000000e+00   1.5000000e+00   7.4392303e+00
  -7.0000000e+00   2.0000000e+00   7.6260165e+00
  -7.0000000e+00   2.5000000e+00   7.8186581e+00
  -7.0000000e+00   3.0000000e+00   8.0068063e+00
  -7.0000000e+00   3.5000000e+00   8.1766043e+00
  -7.0000000e+00   4.0000000e+00   8.3129546e+00
  -7.0000000e+00   4.5000000e+00   8.4023042e+00
  -7.0000000e+00   5.0000000e+00   8.4353339e+00
  -7.0000000e+00   5.5000000e+00   8.4089071e+00
  -7.0000000e+00   6.0000000e+00   8.3267944e+00
  -7.0000000e+00   6.5000000e+00   8.1990031e+00
  -7.0000000e+00   7.0000000e+00   8.0399108e+00
  -7.0000000e+00   7.5000000e+00   7.8657075e+00
  -7.0000000e+00   8.0000000e+00   7.6917852e+00
  -7.0000000e+00   8.5000000e+00   7.5306560e+00
  -7.0000000e+00   9.0000000e+00   7.3907575e+00
  -7.0000000e+00   9.5000000e+00   7.2762240e+00
  -7.0000000e+00   1.0000000e+01   7.1874476e+00
  -6.5000000e+00  -1.0000000e+01   6.2837384e+00
  -6.5000000e+00  -9.5000000e+00   6.1812818e+00
  -6.5000000e+00  -9.0000000e+00   6.0490570e+00
  -6.5000000e+00  -8.5000000e+00   5.8874650e+00
  -6.5000000e+00  -8.0000000e+00   5.7011874e+00
  -6.5000000e+00  -7.5000000e+00   5.4998180e+00
  -6.5000000e+00  -7.0000000e+00   5.2975800e+00
  -6.5000000e+00  -6.5000000e+00   5.1119341e+00
  -6.5000000e+00  -6.0000000e+00   4.9611726e+00
  -6.5000000e+00  -5.5000000e+00   4.8614253e+00
  -6.5000000e+00  -5.0000000e+00   4.8237551e+00
  -6.5000000e+00  -4.5000000e+00   4.8520869e+00
  -6.5000000e+00  -4.0000000e+00   4.9425471e+00
  -6.5000000e+00  -3.5000000e+00   5.0844272e+00
  -6.5000000e+00  -3.0000000e+00   5.2625461e+00
  -6.5000000e+00  -2.5000000e+00   5.4604118e+00
  -6.5000000e+00  -2.0000000e+00   5.6634094e+00
  -6.5000000e+00  -1.5000000e+00   5.8612834e+00
  -6.5000000e+00  -1.0000000e+00   6.0494277e+00
  -6.5000000e+00  -5.0000000e-01   6.2288129e+00
  -6.5000000e+00   0.0000000e+00   6.4046898e+00
  -6.5000000e+00   5.0000000e-01   6.5844215e+00
  -6.5000000e+00   1.0000000e+00   6.7749101e+00
  -6.5000000e+00   1.5000000e+00   6.9801147e+00
  -6.5000000e+00   2.0000000e+00   7.1991301e+00
  -6.5000000e+00   2.5000000e+00   7.4252286e+00
  -6.5000000e+00   3.0000000e+00   7.6461334e+00
  -6.5000000e+00   3.5000000e+00   7.8455837e+00
  -6.5000000e+00   4.0000000e+00   8.0059771e+00
  -6.5000000e+00   4.5000000e+00   8.1115879e+00
  -6.5000000e+00   5.0000000e+00   8.1516571e+00
  -6.5000000e+00   5.5000000e+00   8.1226178e+00
  -6.5000000e+00   6.0000000e+00   8.0289052e+00
  -6.5000000e+00   6.5000000e+00   7.8821603e+00
  -6.5000000e+00   7.0000000e+00   7.6990608e+00
  -6.5000000e+00   7.5000000e+00   7.4983604e+00
  -6.5000000e+00   8.0000000e+00   7.2978747e+00
  -6.5000000e+00   8.5000000e+00   7.1120795e+00
  -6.5000000e+00   9.0000000e+00   6.9507368e+00
  -6.5000000e+00   9.5000000e+00   6.8186331e+00
  -6.5000000e+00   1.0000000e+01   6.7162313e+00
  -6.0000000e+00  -1.0000000e+01   5.7605054e+00
  -6.0000000e+00  -9.5000000e+00   5.6470307e+00
  -6.0000000e+00  -9.0000000e+00   5.5005723e+00
  -6.0000000e+00  -8.5000000e+00   5.3215572e+00
  -6.0000000e+00  -8.0000000e+00   5.1151405e+00
  -6.0000000e+00  -7.5000000e+00   4.8918992e+00
  -6.0000000e+00  -7.0000000e+00   4.6675135e+00
  -6.0000000e+00  -6.5000000e+00   4.4612202e+00
  -6.0000000e+00  -6.0000000e+00   4.2931472e+00
  -6.0000000e+00  -5.5000000e+00   4.1810036e+00
  -6.0000000e+00  -5.0000000e+00   4.1368790e+00
  -6.0000000e+00  -4.5000000e+00   4.1649773e+00
  -6.0000000e+00  -4.0000000e+00   4.2609232e+00
  -6.0000000e+00  -3.5000000e+00   4.4128729e+00
  -6.0000000e+00  -3.0000000e+00   4.6041664e+00
  -6.0000000e+00  -2.5000000e+00   4.8168512e+00
  -6.0000000e+00  -2.0000000e+00   5.0352021e+00
  -6.0000000e+00  -1.5000000e+00   5.2484271e+00
  -6.0000000e+00  -1.0000000e+00   5.4520177e+00
  -6.0000000e+00  -5.0000000e-01   5.6475730e+00
  -6.0000000e+00   0.0000000e+00   5.8412685e+00
  -6.0000000e+00   5.0000000e-01   6.0413871e+00
  -6.0000000e+00   1.0000000e+00   6.2554440e+00
  -6.0000000e+00   1.5000000e+00   6.4874625e+00
  -6.0000000e+00   2.0000000e+00   6.7359164e+00
  -6.0000000e+00   2.5000000e+00   6.9927625e+00
  -6.0000000e+00   3.0000000e+00   7.2438399e+00
  -6.0000000e+00   3.5000000e+00   7.4706805e+00
  -6.0000000e+00   4.0000000e+00   7.6534798e+00
  -6.0000000e+00   4.5000000e+00   7.7746702e+00
  -6.0000000e+00   5.0000000e+00   7.8223217e+00
  -6.0000000e+00   5.5000000e+00   7.7925697e+00
  -6.0000000e+00   6.0000000e+00   7.6904686e+00
  -6.0000000e+00   6.5000000e+00   7.5290719e+00
  -6.0000000e+00   7.0000000e+00   7.3270029e+00
  -6.0000000e+00   7.5000000e+00   7.1051596e+00
  -6.0000000e+00   8.0000000e+00   6.8833715e+00
  -6.0000000e+00   8.5000000e+00   6.6777409e+00
  -6.0000000e+00   9.0000000e+00   6.4991261e+00
  -6.0000000e+00   9.5000000e+00   6.3528572e+00
  -6.0000000e+00   1.0000000e+01   6.2394641e+00
  -5.5000000e+00  -1.0000000e+01   5.2453958e+00
  -5.5000000e+00  -9.5000000e+00   5.1247440e+00
  -5.5000000e+00  -9.0000000e+00   4.9689999e+00
  -5.5000000e+00  -8.5000000e+00   4.7785897e+00
  -5.5000000e+00  -8.0000000e+00   4.5589466e+00
  -5.5000000e+00  -7.5000000e+00   4.3212394e+00
  -5.5000000e+00  -7.0000000e+00   4.0820238e+00
  -5.5000000e+00  -6.5000000e+00   3.8615906e+00
  -5.5000000e+00  -6.0000000e+00   3.6811306e+00
  -5.5000000e+00  -5.5000000e+00   3.5592246e+00
  -5.5000000e+00  -5.0000000e+00   3.5084662e+00
  -5.5000000e+00  -4.5000000e+00   3.5330964e+00
  -5.5000000e+00  -4.0000000e+00   3.6283275e+00
  -5.5000000e+00  -3.5000000e+00   3.7815918e+00
  -5.5000000e+00  -3.0000000e+00   3.9754225e+00
  -5.5000000e+00  -2.5000000e+00   4.1912315e+00
  -5.5000000e+00  -2.0000000e+00   4.4130377e+00
  -5.5000000e+00  -1.5000000e+00   4.6302720e+00
  -5.5000000e+00  -1.0000000e+00   4.8390899e+00
  -5.5000000e+00  -5.0000000e-01   5.0420297e+00
  -5.5000000e+00   0.0000000e+00   5.2462343e+00
  -5.5000000e+00   5.0000000e-01   5.4607157e+00
  -5.5000000e+00   1.0000000e+00   5.6932576e+00
  -5.5000000e+00   1.5000000e+00   5.9475603e+00
  -5.5000000e+00   2.0000000e+00   6.2211627e+00
  -5.5000000e+00   2.5000000e+00   6.5045652e+00
  -5.5000000e+00   3.0000000e+00   6.7818078e+00
  -5.5000000e+00   3.5000000e+00   7.0325190e+00
  -5.5000000e+00   4.0000000e+00   7.2351452e+00
  -5.5000000e+00   4.5000000e+00   7.3707639e+00
  -5.5000000e+00   5.0000000e+00   7.4266675e+00
  -5.5000000e+00   5.5000000e+00   7.3988836e+00
  -5.5000000e+00   6.0000000e+00   7.2930140e+00
  -5.5000000e+00   6.5000000e+00   7.1231962e+00
  -5.5000000e+00   7.0000000e+00   6.9094765e+00
  -5.5000000e+00   7.5000000e+00   6.6742810e+00
  -5.5000000e+00   8.0000000e+00   6.4388525e+00
  -5.5000000e+00   8.5000000e+00   6.2204249e+00
  -5.5000000e+00   9.0000000e+00   6.0306186e+00
  -5.5000000e+00   9.5000000e+00   5.8751479e+00
  -5.5000000e+00   1.0000000e+01   5.7546038e+00
  -5.0000000e+00  -1.0000000e+01   4.7401918e+00
  -5.0000000e+00  -9.5000000e+00   4.6170463e+00
  -5.0000000e+00  -9.0000000e+00   4.4580485e+00
  -5.0000000e+00  -8.5000000e+00   4.2635912e+00
  -5.0000000e+00  -8.0000000e+00   4.0391460e+00
  -5.0000000e+00  -7.5000000e+00   3.7959940e+00
  -5.0000000e+00  -7.0000000e+00   3.5508545e+00
  -5.0000000e+00  -6.5000000e+00   3.3241884e+00
  -5.0000000e+00  -6.0000000e+00   3.1373016e+00
  -5.0000000e+00  -5.5000000e+00   3.0087777e+00
  -5.0000000e+00  -5.0000000e+00   2.9510703e+00
  -5.0000000e+00  -4.5000000e+00   2.9681573e+00
  -5.0000000e+00  -4.0000000e+00   3.0549433e+00
  -5.0000000e+00  -3.5000000e+00   3.1986399e+00
  -5.0000000e+00  -3.0000000e+00   3.3817985e+00
  -5.0000000e+00  -2.5000000e+00   3.5862150e+00
  -5.0000000e+00  -2.0000000e+00   3.7967123e+00
  -5.0000000e+00  -1.5000000e+00   4.0038941e+00
  -5.0000000e+00  -1.0000000e+00   4.2052944e+00
  -5.0000000e+00  -5.0000000e-01   4.4047923e+00
  -5.0000000e+00   0.0000000e+00   4.6105653e+00
  -5.0000000e+00   5.0000000e-01   4.8321277e+00
  -5.0000000e+00   1.0000000e+00   5.0771078e+00
  -5.0000000e+00   1.5000000e+00   5.3483954e+00
  -5.0000000e+00   2.0000000e+00   5.6421903e+00
  -5.0000000e+00   2.5000000e+00   5.9473384e+00
  -5.0000000e+00   3.0000000e+00   6.2461593e+00
  -5.0000000e+00   3.5000000e+00   6.5167261e+00
  -5.0000000e+00   4.0000000e+00   6.7362720e+00
  -5.0000000e+00   4.5000000e+00   6.8851048e+00
  -5.0000000e+00   5.0000000e+00   6.9502155e+00
  -5.0000000e+00   5.5000000e+00   6.9277579e+00
  -5.0000000e+00   6.0000000e+00   6.8238007e+00
  -5.0000000e+00   6.5000000e+00   6.6531736e+00
  -5.0000000e+00   7.0000000e+00   6.4367178e+00
  -5.0000000e+00   7.5000000e+00   6.1976456e+00
  -5.0000000e+00   8.0000000e+00   5.9578877e+00
  -5.0000000e+00   8.5000000e+00   5.7352124e+00
  -5.0000000e+00   9.0000000e+00   5.5415986e+00
  -5.0000000e+00   9.5000000e+00   5.3829523e+00
  -5.0000000e+00   1.0000000e+01   5.2599192e+00
  -4.5000000e+00  -1.0000000e+01   4.2455686e+00
  -4.5000000e+00  -9.5000000e+00   4.1249308e+00
  -4.5000000e+00  -9.0000000e+00   3.9691198e+00
  -4.5000000e+00  -8.5000000e+00   3.7784577e+00
  -4.5000000e+00  -8.0000000e+00   3.5581964e+00
  -4.5000000e+00  -7.5000000e+00   3.3192119e+00
  -4.5000000e+00  -7.0000000e+00   3.0776203e+00
  -4.5000000e+00  -6.5000000e+00   2.8530979e+00
  -4.5000000e+00  -6.0000000e+00   2.6660408e+00
  -4.5000000e+00  -5.5000000e+00   2.5340921e+00
  -4.5000000e+00  -5.0000000e+00   2.4688620e+00
  -4.5000000e+00  -4.5000000e+00   2.4737297e+00
  -4.5000000e+00  -4.0000000e+00   2.5433966e+00
  -4.5000000e+00  -3.5000000e+00   2.6653927e+00
  -4.5000000e+00  -3.0000000e+00   2.8231841e+00
  -4.5000000e+00  -2.5000000e+00   3.0000707e+00
  -4.5000000e+00  -2.0000000e+00   3.1828587e+00
  -4.5000000e+00  -1.5000000e+00   3.3643957e+00
  -4.5000000e+00  -1.0000000e+00   3.5444184e+00
  -4.5000000e+00  -5.0000000e-01   3.7286292e+00
  -4.5000000e+00   0.0000000e+00   3.9263498e+00
  -4.5000000e+00   5.0000000e-01   4.1473695e+00
  -4.5000000e+00   1.0000000e+00   4.3986968e+00
  -4.5000000e+00   1.5000000e+00   4.6818548e+00
  -4.5000000e+00   2.0000000e+00   4.9912181e+00
  -4.5000000e+00   2.5000000e+00   5.3137043e+00
  -4.5000000e+00   3.0000000e+00   5.6299333e+00
  -4.5000000e+00   3.5000000e+00   5.9167414e+00
  -4.5000000e+00   4.0000000e+00   6.1506819e+00
  -4.5000000e+00   4.5000000e+00   6.3118947e+00
  -4.5000000e+00   5.0000000e+00   6.3875713e+00
  -4.5000000e+00   5.5000000e+00   6.3742489e+00
  -4.5000000e+00   6.0000000e+00   6.2783925e+00
  -4.5000000e+00   6.5000000e+00   6.1151264e+00
  -4.5000000e+00   7.0000000e+00   5.9054396e+00
  -4.5000000e+00   7.5000000e+00   5.6725586e+00
  -4.5000000e+00   8.0000000e+00   5.4383459e+00
  -4.5000000e+00   8.5000000e+00   5.2204798e+00
  -4.5000000e+00   9.0000000e+00   5.0308761e+00
  -4.5000000e+00   9.5000000e+00   4.8754320e+00
  -4.5000000e+00   1.0000000e+01   4.7548426e+00
  -4.0000000e+00  -1.0000000e+01   3.7609908e+00
  -4.0000000e+00  -9.5000000e+00   3.6476076e+00
  -4.0000000e+00  -9.0000000e+00   3.5010940e+00
  -4.0000000e+00  -8.5000000e+00   3.3216644e+00
  -4.0000000e+00  -8.0000000e+00   3.1141007e+00
  -4.0000000e+00  -7.5000000e+00   2.8883772e+00
  -4.0000000e+00  -7.0000000e+00   2.6592683e+00
  -4.0000000e+00  -6.5000000e+00   2.4447460e+00
  -4.0000000e+00  -6.0000000e+00   2.2633056e+00
  -4.0000000e+00  -5.5000000e+00   2.1307334e+00
  -4.0000000e+00  -5.0000000e+00   2.0571057e+00
  -4.0000000e+00  -4.5000000e+00   2.0448659e+00
  -4.0000000e+00  -4.0000000e+00   2.0885993e+00
  -4.0000000e+00  -3.5000000e+00   2.1766686e+00
  -4.0000000e+00  -3.0000000e+00   2.2943278e+00
  -4.0000000e+00  -2.5000000e+00   2.4274886e+00
  -4.0000000e+00  -2.0000000e+00   2.5661246e+00
  -4.0000000e+00  -1.5000000e+00   2.7064259e+00
  -4.0000000e+00  -1.0000000e+00   2.8511988e+00
  -4.0000000e+00  -5.0000000e-01   3.0085042e+00
  -4.0000000e+00   0.0000000e+00   3.1889663e+00
  -4.0000000e+00   5.0000000e-01   3.4024565e+00
  -4.0000000e+00   1.0000000e+00   3.6549068e+00
  -4.0000000e+00   1.5000000e+00   3.9458958e+00
  -4.0000000e+00   2.0000000e+00   4.2674352e+00
  -4.0000000e+00   2.5000000e+00   4.6041628e+00
  -4.0000000e+00   3.0000000e+00   4.9349268e+00
  -4.0000000e+00   3.5000000e+00   5.2355483e+00
  -4.0000000e+00   4.0000000e+00   5.4823453e+00
  -4.0000000e+00   4.5000000e+00   5.6558243e+00
  -4.0000000e+00   5.0000000e+00   5.7438405e+00
  -4.0000000e+00   5.5000000e+00   5.7435657e+00
  -4.0000000e+00   6.0000000e+00   5.6618181e+00
  -4.0000000e+00   6.5000000e+00   5.5136733e+00
  -4.0000000e+00   7.0000000e+00   5.3196901e+00
  -4.0000000e+00   7.5000000e+00   5.1024136e+00
  -4.0000000e+00   8.0000000e+00   4.8829517e+00
  -4.0000000e+00   8.5000000e+00   4.6783236e+00
  -4.0000000e+00   9.0000000e+00   4.4999979e+00
  -4.0000000e+00   9.5000000e+00   4.3536816e+00
  -4.0000000e+00   1.0000000e+01   4.2401175e+00
  -3.5000000e+00  -1.0000000e+01   3.2848670e+00
  -3.5000000e+00  -9.5000000e+00   3.1827316e+00
  -3.5000000e+00  -9.0000000e+00   3.0506540e+00
  -3.5000000e+00  -8.5000000e+00   2.8887064e+00
  -3.5000000e+00  -8.0000000e+00   2.7009869e+00
  -3.5000000e+00  -7.5000000e+00   2.4961426e+00
  -3.5000000e+00  -7.0000000e+00   2.2869746e+00
  -3.5000000e+00  -6.5000000e+00   2.0889620e+00
  -3.5000000e+00  -6.0000000e+00   1.9178472e+00
  -3.5000000e+00  -5.5000000e+00   1.7867656e+00
  -3.5000000e+00  -5.0000000e+00   1.7036557e+00
  -3.5000000e+00  -4.5000000e+00   1.6697208e+00
  -3.5000000e+00  -4.0000000e+00   1.6794916e+00
  -3.5000000e+00  -3.5000000e+00   1.7225998e+00
  -3.5000000e+00  -3.0000000e+00   1.7868462e+00
  -3.5000000e+00  -2.5000000e+00   1.8617343e+00
  -3.5000000e+00  -2.0000000e+00   1.9414732e+00
  -3.5000000e+00  -1.5000000e+00   2.0266072e+00
  -3.5000000e+00  -1.0000000e+00   2.1238371e+00
  -3.5000000e+00  -5.0000000e-01   2.2441174e+00
  -3.5000000e+00   0.0000000e+00   2.3995715e+00
  -3.5000000e+00   5.0000000e-01   2.6000170e+00
  -3.5000000e+00   1.0000000e+00   2.8499133e+00
  -3.5000000e+00   1.5000000e+00   3.1463543e+00
  -3.5000000e+00   2.0000000e+00   3.4784508e+00
  -3.5000000e+00   2.5000000e+00   3.8281592e+00
  -3.5000000e+00   3.0000000e+00   4.1723845e+00
  -3.5000000e+00   3.5000000e+00   4.4860163e+00
  -3.5000000e+00   4.0000000e+00   4.7454290e+00
  -3.5000000e+00   4.5000000e+00   4.9318895e+00
  -3.5000000e+00   5.0000000e+00   5.0342815e+00
  -3.5000000e+00   5.5000000e+00   5.0506272e+00
  -3.5000000e+00   6.0000000e+00   4.9880906e+00
  -3.5000000e+00   6.5000000e+00   4.8614555e+00
  -3.5000000e+00   7.0000000e+00   4.6904209e+00
  -3.5000000e+00   7.5000000e+00   4.4963208e+00
  -3.5000000e+00   8.0000000e+00   4.2989811e+00
  -3.5000000e+00   8.5000000e+00   4.1143232e+00
  -3.5000000e+00   9.0000000e+00   3.9530718e+00
  -3.5000000e+00   9.5000000e+00   3.8206045e+00
  -3.5000000e+00   1.0000000e+01   3.7177139e+00
  -3.0000000e+00  -1.0000000e+01   2.8149294e+00
  -3.0000000e+00  -9.5000000e+00   2.7269627e+00
  -3.0000000e+00  -9.0000000e+00   2.6130780e+00
  -3.0000000e+00  -8.5000000e+00   2.4731790e+00
  -3.0000000e+00  -8.0000000e+00   2.3105198e+00
  -3.0000000e+00  -7.5000000e+00   2.1321040e+00
  -3.0000000e+00  -7.0000000e+00   1.9482899e+00
  -3.0000000e+00  -6.5000000e+00   1.7714762e+00
  -3.0000000e+00  -6.0000000e+00   1.6140146e+00
  -3.0000000e+00  -5.5000000e+00   1.4857931e+00
  -3.0000000e+00  -5.0000000e+00   1.3921536e+00
  -3.0000000e+00  -4.5000000e+00   1.3328216e+00
  -3.0000000e+00  -4.0000000e+00   1.3023111e+00
  -3.0000000e+00  -3.5000000e+00   1.2918453e+00
  -3.0000000e+00  -3.0000000e+00   1.2923467e+00
  -3.0000000e+00  -2.5000000e+00   1.2976665e+00
  -3.0000000e+00  -2.0000000e+00   1.3070885e+00
  -3.0000000e+00  -1.5000000e+00   1.3263239e+00
  -3.0000000e+00  -1.0000000e+00   1.3666491e+00
  -3.0000000e+00  -5.0000000e-01   1.4423791e+00
  -3.0000000e+00   0.0000000e+00   1.5673377e+00
  -3.0000000e+00   5.0000000e-01   1.7512214e+00
  -3.0000000e+00   1.0000000e+00   1.9967231e+00
  -3.0000000e+00   1.5000000e+00   2.2980174e+00
  -3.0000000e+00   2.0000000e+00   2.6408460e+00
  -3.0000000e+00   2.5000000e+00   3.0040896e+00
  -3.0000000e+00   3.0000000e+00   3.3624677e+00
  -3.0000000e+00   3.5000000e+00   3.6898812e+00
  -3.0000000e+00   4.0000000e+00   3.9628685e+00
  -3.0000000e+00   4.5000000e+00   4.1636645e+00
  -3.0000000e+00   5.0000000e+00   4.2824021e+00
  -3.0000000e+00   5.5000000e+00   4.3181051e+00
  -3.0000000e+00   6.0000000e+00   4.2783086e+00
  -3.0000000e+00   6.5000000e+00   4.1773890e+00
  -3.0000000e+00   7.0000000e+00   4.0339511e+00
  -3.0000000e+00   7.5000000e+00   3.8678175e+00
  -3.0000000e+00   8.0000000e+00   3.6972263e+00
  -3.0000000e+00   8.5000000e+00   3.5367440e+00
  -3.0000000e+00   9.0000000e+00   3.3961776e+00
  -3.0000000e+00   9.5000000e+00   3.2804957e+00
  -3.0000000e+00   1.0000000e+01   3.1905450e+00
  -2.5000000e+00  -1.0000000e+01   2.3487494e+00
  -2.5000000e+00  -9.5000000e+00   2.2767256e+00
  -2.5000000e+00  -9.0000000e+00   2.1833159e+00
  -2.5000000e+00  -8.5000000e+00   2.0682392e+00
  -2.5000000e+00  -8.0000000e+00   1.9338087e+00
  -2.5000000e+00  -7.5000000e+00   1.7851924e+00
  -2.5000000e+00  -7.0000000e+00   1.6300204e+00
  -2.5000000e+00  -6.5000000e+00   1.4772548e+00
  -2.5000000e+00  -6.0000000e+00   1.3354692e+00
  -2.5000000e+00  -5.5000000e+00   1.2109423e+00
  -2.5000000e+00  -5.0000000e+00   1.1061413e+00
  -2.5000000e+00  -4.5000000e+00   1.0191714e+00
  -2.5000000e+00  -4.0000000e+00   9.4455465e-01
  -2.5000000e+00  -3.5000000e+00   8.7530572e-01
  -2.5000000e+00  -3.0000000e+00   8.0582488e-01
  -2.5000000e+00  -2.5000000e+00   7.3478047e-01
  -2.5000000e+00  -2.0000000e+00   6.6705606e-01
  -2.5000000e+00  -1.5000000e+00   6.1404565e-01
  -2.5000000e+00  -1.0000000e+00   5.9204402e-01
  -2.5000000e+00  -5.0000000e-01   6.1904463e-01
  -2.5000000e+00   0.0000000e+00   7.1073086e-01
  -2.5000000e+00   5.0000000e-01   8.7666961e-01
  -2.5000000e+00   1.0000000e+00   1.1176286e+00
  -2.5000000e+00   1.5000000e+00   1.4245966e+00
  -2.5000000e+00   2.0000000e+00   1.7796277e+00
  -2.5000000e+00   2.5000000e+00   2.1582160e+00
  -2.5000000e+00   3.0000000e+00   2.5326439e+00
  -2.5000000e+00   3.5000000e+00   2.8756593e+00
  -2.5000000e+00   4.0000000e+00   3.1638940e+00
  -2.5000000e+00   4.5000000e+00   3.3805567e+00
  -2.5000000e+00   5.0000000e+00   3.5170805e+00
  -2.5000000e+00   5.5000000e+00   3.5735530e+00
  -2.5000000e+00   6.0000000e+00   3.5579255e+00
  -2.5000000e+00   6.5000000e+00   3.4841790e+00
  -2.5000000e+00   7.0000000e+00   3.3698025e+00
  -2.5000000e+00   7.5000000e+00   3.2330609e+00
  -2.5000000e+00   8.0000000e+00   3.0905483e+00
  -2.5000000e+00   8.5000000e+00   2.9554261e+00
  -2.5000000e+00   9.0000000e+00   2.8365488e+00
  -2.5000000e+00   9.5000000e+00   2.7384624e+00
  -2.5000000e+00   1.0000000e+01   2.6620742e+00
  -2.0000000e+00  -1.0000000e+01   1.8842665e+00
  -2.0000000e+00  -9.5000000e+00   1.8289890e+00
  -2.0000000e+00  -9.0000000e+00   1.7570910e+00
  -2.0000000e+00  -8.5000000e+00   1.6681027e+00
  -2.0000000e+00  -8.0000000e+00   1.5633585e+00
  -2.0000000e+00  -7.5000000e+00   1.4461141e+00
  -2.0000000e+00  -7.0000000e+00   1.3211579e+00
  -2.0000000e+00  -6.5000000e+00   1.1938746e+00
  -2.0000000e+00  -6.0000000e+00   1.0689126e+00
  -2.0000000e+00  -5.5000000e+00   9.4881061e-01
  -2.0000000e+00  -5.0000000e+00   8.3307025e-01
  -2.0000000e+00  -4.5000000e+00   7.1814411e-01
  -2.0000000e+00  -4.0000000e+00   5.9859529e-01
  -2.0000000e+00  -3.5000000e+00   4.6932465e-01
  -2.0000000e+00  -3.0000000e+00   3.2835106e-01
  -2.0000000e+00  -2.5000000e+00   1.7932668e-01
  -2.0000000e+00  -2.0000000e+00   3.2905179e-02
  -2.0000000e+00  -1.5000000e+00   9.3680753e-02
  -2.0000000e+00  -1.0000000e+00   1.7898792e-01
  -2.0000000e+00  -5.0000000e-01   2.0124677e-01
  -2.0000000e+00   0.0000000e+00   1.4285033e-01
  -2.0000000e+00   5.0000000e-01   5.6676097e-03
  -2.0000000e+00   1.0000000e+00   2.4314124e-01
  -2.0000000e+00   1.5000000e+00   5.5732235e-01
  -2.0000000e+00   2.0000000e+00   9.2647950e-01
  -2.0000000e+00   2.5000000e+00   1.3225748e+00
  -2.0000000e+00   3.0000000e+00   1.7152651e+00
  -2.0000000e+00   3.5000000e+00   2.0759310e+00
  -2.0000000e+00   4.0000000e+00   2.3810825e+00
  -2.0000000e+00   4.5000000e+00   2.6147171e+00
  -2.0000000e+00   5.0000000e+00   2.7694431e+00
  -2.0000000e+00   5.5000000e+00   2.8463678e+00
  -2.0000000e+00   6.0000000e+00   2.8539033e+00
  -2.0000000e+00   6.5000000e+00   2.8057582e+00
  -2.0000000e+00   7.0000000e+00   2.7184833e+00
  -2.0000000e+00   7.5000000e+00   2.6089859e+00
  -2.0000000e+00   8.0000000e+00   2.4924069e+00
  -2.0000000e+00   8.5000000e+00   2.3806568e+00
  -2.0000000e+00   9.0000000e+00   2.2817424e+00
  -2.0000000e+00   9.5000000e+00   2.1998382e+00
  -2.0000000e+00   1.0000000e+01   2.1359168e+00
  -1.5000000e+00  -1.0000000e+01   1.4202117e+00
  -1.5000000e+00  -9.5000000e+00   1.3818900e+00
  -1.5000000e+00  -9.0000000e+00   1.3317820e+00
  -1.5000000e+00  -8.5000000e+00   1.2692384e+00
  -1.5000000e+00  -8.0000000e+00   1.1946226e+00
  -1.5000000e+00  -7.5000000e+00   1.1092862e+00
  -1.5000000e+00  -7.0000000e+00   1.0151885e+00
  -1.5000000e+00  -6.5000000e+00   9.1416019e-01
  -1.5000000e+00  -6.0000000e+00   8.0696327e-01
  -1.5000000e+00  -5.5000000e+00   6.9245339e-01
  -1.5000000e+00  -5.0000000e+00   5.6724051e-01
  -1.5000000e+00  -4.5000000e+00   4.2620320e-01
  -1.5000000e+00  -4.0000000e+00   2.6401112e-01
  -1.5000000e+00  -3.5000000e+00   7.7479412e-02
  -1.5000000e+00  -3.0000000e+00   1.3178595e-01
  -1.5000000e+00  -2.5000000e+00   3.5525334e-01
  -1.5000000e+00  -2.0000000e+00   5.7667182e-01
  -1.5000000e+00  -1.5000000e+00   7.7318638e-01
  -1.5000000e+00  -1.0000000e+00   9.1842227e-01
  -1.5000000e+00  -5.0000000e-01   9.8700056e-01
  -1.5000000e+00   0.0000000e+00   9.5946432e-01
  -1.5000000e+00   5.0000000e-01   8.2640913e-01
  -1.5000000e+00   1.0000000e+00   5.9079725e-01
  -1.5000000e+00   1.5000000e+00   2.6792656e-01
  -1.5000000e+00   2.0000000e+00   1.1685360e-01
  -1.5000000e+00   2.5000000e+00   5.3205020e-01
  -1.5000000e+00   3.0000000e+00   9.4463276e-01
  -1.5000000e+00   3.5000000e+00   1.3244069e+00
  -1.5000000e+00   4.0000000e+00   1.6474441e+00
  -1.5000000e+00   4.5000000e+00   1.8981810e+00
  -1.5000000e+00   5.0000000e+00   2.0701080e+00
  -1.5000000e+00   5.5000000e+00   2.1651951e+00
  -1.5000000e+00   6.0000000e+00   2.1923393e+00
  -1.5000000e+00   6.5000000e+00   2.1651835e+00
  -1.5000000e+00   7.0000000e+00   2.0996878e+00
  -1.5000000e+00   7.5000000e+00   2.0118201e+00
  -1.5000000e+00   8.0000000e+00   1.9156803e+00
  -1.5000000e+00   8.5000000e+00   1.8222695e+00
  -1.5000000e+00   9.0000000e+00   1.7389771e+00
  -1.5000000e+00   9.5000000e+00   1.6697154e+00
  -1.5000000e+00   1.0000000e+01   1.6155238e+00
  -1.0000000e+00  -1.0000000e+01   9.5633586e-01
  -1.0000000e+00  -9.5000000e+00   9.3506836e-01
  -1.0000000e+00  -9.0000000e+00   9.0689416e-01
  -1.0000000e+00  -8.5000000e+00   8.7100510e-01
  -1.0000000e+00  -8.0000000e+00   8.2682517e-01
  -1.0000000e+00  -7.5000000e+00   7.7385100e-01
  -1.0000000e+00  -7.0000000e+00   7.1128675e-01
  -1.0000000e+00  -6.5000000e+00   6.3751491e-01
  -1.0000000e+00  -6.0000000e+00   5.4955252e-01
  -1.0000000e+00  -5.5000000e+00   4.4274551e-01
  -1.0000000e+00  -5.0000000e+00   3.1100102e-01
  -1.0000000e+00  -4.5000000e+00   1.4779873e-01
  -1.0000000e+00  -4.0000000e+00   5.1966557e-02
  -1.0000000e+00  -3.5000000e+00   2.8955170e-01
  -1.0000000e+00  -3.0000000e+00   5.5989667e-01
  -1.0000000e+00  -2.5000000e+00   8.4988997e-01
  -1.0000000e+00  -2.0000000e+00   1.1381337e+00
  -1.0000000e+00  -1.5000000e+00   1.3966935e+00
  -1.0000000e+00  -1.0000000e+00   1.5948054e+00
  -1.0000000e+00  -5.0000000e-01   1.7039136e+00
  -1.0000000e+00   0.0000000e+00   1.7029395e+00
  -1.0000000e+00   5.0000000e-01   1.5825158e+00
  -1.0000000e+00   1.0000000e+00   1.3471400e+00
  -1.0000000e+00   1.5000000e+00   1.0147466e+00
  -1.0000000e+00   2.0000000e+00   6.1386899e-01
  -1.0000000e+00   2.5000000e+00   1.7914033e-01
  -1.0000000e+00   3.0000000e+00   2.5381299e-01
  -1.0000000e+00   3.5000000e+00   6.5305260e-01
  -1.0000000e+00   4.0000000e+00   9.9382796e-01
  -1.0000000e+00   4.5000000e+00   1.2605280e+00
  -1.0000000e+00   5.0000000e+00   1.4470810e+00
  -1.0000000e+00   5.5000000e+00   1.5560522e+00
  -1.0000000e+00   6.0000000e+00   1.5968158e+00
  -1.0000000e+00   6.5000000e+00   1.5832154e+00
  -1.0000000e+00   7.0000000e+00   1.5311049e+00
  -1.0000000e+00   7.5000000e+00   1.4561139e+00
  -1.0000000e+00   8.0000000e+00   1.3719027e+00
  -1.0000000e+00   8.5000000e+00   1.2890643e+00
  -1.0000000e+00   9.0000000e+00   1.2147098e+00
  -1.0000000e+00   9.5000000e+00   1.1526475e+00
  -1.0000000e+00   1.0000000e+01   1.1039804e+00
  -5.0000000e-01  -1.0000000e+01   4.9339663e-01
  -5.0000000e-01  -9.5000000e+00   4.8964672e-01
  -5.0000000e-01  -9.0000000e+00   4.8402919e-01
  -5.0000000e-01  -8.5000000e+00   4.7560534e-01
  -5.0000000e-01  -8.0000000e+00   4.6289118e-01
  -5.0000000e-01  -7.5000000e+00   4.4356977e-01
  -5.0000000e-01  -7.0000000e+00   4.1415330e-01
  -5.0000000e-01  -6.5000000e+00   3.6967558e-01
  -5.0000000e-01  -6.0000000e+00   3.0355737e-01
  -5.0000000e-01  -5.5000000e+00   2.0783618e-01
  -5.0000000e-01  -5.0000000e+00   7.3956534e-02
  -5.0000000e-01  -4.5000000e+00   1.0575883e-01
  -5.0000000e-01  -4.0000000e+00   3.3600632e-01
  -5.0000000e-01  -3.5000000e+00   6.1606323e-01
  -5.0000000e-01  -3.0000000e+00   9.3756471e-01
  -5.0000000e-01  -2.5000000e+00   1.2832089e+00
  -5.0000000e-01  -2.0000000e+00   1.6270680e+00
  -5.0000000e-01  -1.5000000e+00   1.9368970e+00
  -5.0000000e-01  -1.0000000e+00   2.1783312e+00
  -5.0000000e-01  -5.0000000e-01   2.3202869e+00
  -5.0000000e-01   0.0000000e+00   2.3404301e+00
  -5.0000000e-01   5.0000000e-01   2.2294324e+00
  -5.0000000e-01   1.0000000e+00   1.9929777e+00
  -5.0000000e-01   1.5000000e+00   1.6510467e+00
  -5.0000000e-01   2.0000000e+00   1.2347066e+00
  -5.0000000e-01   2.5000000e+00   7.8121770e-01
  -5.0000000e-01   3.0000000e+00   3.2858179e-01
  -5.0000000e-01   3.5000000e+00   8.9384857e-02
  -5.0000000e-01   4.0000000e+00   4.4666965e-01
  -5.0000000e-01   4.5000000e+00   7.2701132e-01
  -5.0000000e-01   5.0000000e+00   9.2420246e-01
  -5.0000000e-01   5.5000000e+00   1.0410385e+00
  -5.0000000e-01   6.0000000e+00   1.0873326e+00
  -5.0000000e-01   6.5000000e+00   1.0774409e+00
  -5.0000000e-01   7.0000000e+00   1.0277078e+00
  -5.0000000e-01   7.5000000e+00   9.5417754e-01
  -5.0000000e-01   8.0000000e+00   8.7082894e-01
  -5.0000000e-01   8.5000000e+00   7.8848219e-01
  -5.0000000e-01   9.0000000e+00   7.1439943e-01
  -5.0000000e-01   9.5000000e+00   6.5248363e-01
  -5.0000000e-01   1.0000000e+01   6.0389427e-01
   0.0000000e+00  -1.0000000e+01   3.2904986e-02
   0.0000000e+00  -9.5000000e+00   4.7856126e-02
   0.0000000e+00  -9.0000000e+00   6.6352506e-02
   0.0000000e+00  -8.5000000e+00   8.7356904e-02
   0.0000000e+00  -8.0000000e+00   1.0848696e-01
   0.0000000e+00  -7.5000000e+00   1.2560401e-01
   0.0000000e+00  -7.0000000e+00   1.3251835e-01
   0.0000000e+00  -6.5000000e+00   1.2092963e-01
   0.0000000e+00  -6.0000000e+00   8.0731228e-02
   0.0000000e+00  -5.5000000e+00   7.9825019e-04
   0.0000000e+00  -5.0000000e+00   1.2966348e-01
   0.0000000e+00  -4.5000000e+00   3.1921834e-01
   0.0000000e+00  -4.0000000e+00   5.7190678e-01
   0.0000000e+00  -3.5000000e+00   8.8489668e-01
   0.0000000e+00  -3.0000000e+00   1.2466030e+00
   0.0000000e+00  -2.5000000e+00   1.6358984e+00
   0.0000000e+00  -2.0000000e+00   2.0229742e+00
   0.0000000e+00  -1.5000000e+00   2.3721300e+00
   0.0000000e+00  -1.0000000e+00   2.6463094e+00
   0.0000000e+00  -5.0000000e-01   2.8126718e+00
   0.0000000e+00   0.0000000e+00   2.8480810e+00
   0.0000000e+00   5.0000000e-01   2.7432761e+00
   0.0000000e+00   1.0000000e+00   2.5047342e+00
   0.0000000e+00   1.5000000e+00   2.1537941e+00
   0.0000000e+00   2.0000000e+00   1.7232839e+00
   0.0000000e+00   2.5000000e+00   1.2524716e+00
   0.0000000e+00   3.0000000e+00   7.8145457e-01
   0.0000000e+00   3.5000000e+00   3.4606705e-01
   0.0000000e+00   4.0000000e+00   2.5910430e-02
   0.0000000e+00   4.5000000e+00   3.1686140e-01
   0.0000000e+00   5.0000000e+00   5.1976447e-01
   0.0000000e+00   5.5000000e+00   6.3720808e-01
   0.0000000e+00   6.0000000e+00   6.7938806e-01
   0.0000000e+00   6.5000000e+00   6.6152917e-01
   0.0000000e+00   7.0000000e+00   6.0115858e-01
   0.0000000e+00   7.5000000e+00   5.1561229e-01
   0.0000000e+00   8.0000000e+00   4.2007466e-01
   0.0000000e+00   8.5000000e+00   3.2633596e-01
   0.0000000e+00   9.0000000e+00   2.4231203e-01
   0.0000000e+00   9.5000000e+00   1.7223290e-01
   0.0000000e+00   1.0000000e+01   1.1730440e-01
   5.0000000e-01  -1.0000000e+01   4.2332851e-01
   5.0000000e-01  -9.5000000e+00   3.8763370e-01
   5.0000000e-01  -9.0000000e+00   3.4235571e-01
   5.0000000e-01  -8.5000000e+00   2.8859949e-01
   5.0000000e-01  -8.0000000e+00   2.2967181e-01
   5.0000000e-01  -7.5000000e+00   1.7161574e-01
   5.0000000e-01  -7.0000000e+00   1.2344321e-01
   5.0000000e-01  -6.5000000e+00   9.6908272e-02
   5.0000000e-01  -6.0000000e+00   1.0571313e-01
   5.0000000e-01  -5.5000000e+00   1.6411503e-01
   5.0000000e-01  -5.0000000e+00   2.8499472e-01
   5.0000000e-01  -4.5000000e+00   4.7754720e-01
   5.0000000e-01  -4.0000000e+00   7.4486259e-01
   5.0000000e-01  -3.5000000e+00   1.0817739e+00
   5.0000000e-01  -3.0000000e+00   1.4734386e+00
   5.0000000e-01  -2.5000000e+00   1.8951475e+00
   5.0000000e-01  -2.0000000e+00   2.3137615e+00
   5.0000000e-01  -1.5000000e+00   2.6909178e+00
   5.0000000e-01  -1.0000000e+00   2.9877531e+00
   5.0000000e-01  -5.0000000e-01   3.1704431e+00
   5.0000000e-01   0.0000000e+00   3.2155178e+00
   5.0000000e-01   5.0000000e-01   3.1138242e+00
   5.0000000e-01   1.0000000e+00   2.8722439e+00
   5.0000000e-01   1.5000000e+00   2.5127808e+00
   5.0000000e-01   2.0000000e+00   2.0692487e+00
   5.0000000e-01   2.5000000e+00   1.5823153e+00
   5.0000000e-01   3.0000000e+00   1.0939310e+00
   5.0000000e-01   3.5000000e+00   6.4215090e-01
   5.0000000e-01   4.0000000e+00   2.5711249e-01
   5.0000000e-01   4.5000000e+00   4.1420732e-02
   5.0000000e-01   5.0000000e+00   2.4486381e-01
   5.0000000e-01   5.5000000e+00   3.5512221e-01
   5.0000000e-01   6.0000000e+00   3.8272201e-01
   5.0000000e-01   6.5000000e+00   3.4415879e-01
   5.0000000e-01   7.0000000e+00   2.5891333e-01
   5.0000000e-01   7.5000000e+00   1.4658617e-01
   5.0000000e-01   8.0000000e+00   2.4547933e-02
   5.0000000e-01   8.5000000e+00   9.3620059e-02
   5.0000000e-01   9.0000000e+00   1.9879297e-01
   5.0000000e-01   9.5000000e+00   2.8615656e-01
   5.0000000e-01   1.0000000e+01   3.5446829e-01
   1.0000000e+00  -1.0000000e+01   8.7377383e-01
   1.0000000e+00  -9.5000000e+00   8.1456957e-01
   1.0000000e+00  -9.0000000e+00   7.3891104e-01
   1.0000000e+00  -8.5000000e+00   6.4794560e-01
   1.0000000e+00  -8.0000000e+00   5.4596793e-01
   1.0000000e+00  -7.5000000e+00   4.4108314e-01
   1.0000000e+00  -7.0000000e+00   3.4535688e-01
   1.0000000e+00  -6.5000000e+00   2.7425473e-01
   1.0000000e+00  -6.0000000e+00   2.4529126e-01
   1.0000000e+00  -5.5000000e+00   2.7596265e-01
   1.0000000e+00  -5.0000000e+00   3.8118573e-01
   1.0000000e+00  -4.5000000e+00   5.7057720e-01
   1.0000000e+00  -4.0000000e+00   8.4596529e-01
   1.0000000e+00  -3.5000000e+00   1.1995400e+00
   1.0000000e+00  -3.0000000e+00   1.6130259e+00
   1.0000000e+00  -2.5000000e+00   2.0582001e+00
   1.0000000e+00  -2.0000000e+00   2.4989525e+00
   1.0000000e+00  -1.5000000e+00   2.8948675e+00
   1.0000000e+00  -1.0000000e+00   3.2060040e+00
   1.0000000e+00  -5.0000000e-01   3.3982149e+00
   1.0000000e+00   0.0000000e+00   3.4481041e+00
   1.0000000e+00   5.0000000e-01   3.3466616e+00
   1.0000000e+00   1.0000000e+00   3.1008293e+00
   1.0000000e+00   1.5000000e+00   2.7326682e+00
   1.0000000e+00   2.0000000e+00   2.2763159e+00
   1.0000000e+00   2.5000000e+00   1.7733566e+00
   1.0000000e+00   3.0000000e+00   1.2674723e+00
   1.0000000e+00   3.5000000e+00   7.9924943e-01
   1.0000000e+00   4.0000000e+00   4.0185350e-01
   1.0000000e+00   4.5000000e+00   9.8040607e-02
   1.0000000e+00   5.0000000e+00   1.0126710e-01
   1.0000000e+00   5.5000000e+00   1.9681917e-01
   1.0000000e+00   6.0000000e+00   1.9944427e-01
   1.0000000e+00   6.5000000e+00   1.2735068e-01
   1.0000000e+00   7.0000000e+00   2.7907584e-03
   1.0000000e+00   7.5000000e+00   1.5135030e-01
   1.0000000e+00   8.0000000e+00   3.1449287e-01
   1.0000000e+00   8.5000000e+00   4.7041070e-01
   1.0000000e+00   9.0000000e+00   6.0819265e-01
   1.0000000e+00   9.5000000e+00   7.2217144e-01
   1.0000000e+00   1.0000000e+01   8.1107444e-01
   1.5000000e+00  -1.0000000e+01   1.3177853e+00
   1.5000000e+00  -9.5000000e+00   1.2320042e+00
   1.5000000e+00  -9.0000000e+00   1.1219826e+00
   1.5000000e+00  -8.5000000e+00   9.8889252e-01
   1.5000000e+00  -8.0000000e+00   8.3810563e-01
   1.5000000e+00  -7.5000000e+00   6.7999361e-01
   1.5000000e+00  -7.0000000e+00   5.2997737e-01
   1.5000000e+00  -6.5000000e+00   4.0758254e-01
   1.5000000e+00  -6.0000000e+00   3.3445765e-01
   1.5000000e+00  -5.5000000e+00   3.3155197e-01
   1.5000000e+00  -5.0000000e+00   4.1586383e-01
   1.5000000e+00  -4.5000000e+00   5.9728981e-01
   1.5000000e+00  -4.0000000e+00   8.7610657e-01
   1.5000000e+00  -3.5000000e+00   1.2415161e+00
   1.5000000e+00  -3.0000000e+00   1.6715319e+00
   1.5000000e+00  -2.5000000e+00   2.1343177e+00
   1.5000000e+00  -2.0000000e+00   2.5909333e+00
   1.5000000e+00  -1.5000000e+00   2.9992757e+00
   1.5000000e+00  -1.0000000e+00   3.3188169e+00
   1.5000000e+00  -5.0000000e-01   3.5155554e+00
   1.5000000e+00   0.0000000e+00   3.5664598e+00
   1.5000000e+00   5.0000000e-01   3.4626773e+00
   1.5000000e+00   1.0000000e+00   3.2109395e+00
   1.5000000e+00   1.5000000e+00   2.8329083e+00
   1.5000000e+00   2.0000000e+00   2.3625755e+00
   1.5000000e+00   2.5000000e+00   1.8421544e+00
   1.5000000e+00   3.0000000e+00   1.3170985e+00
   1.5000000e+00   3.5000000e+00   8.3093917e-01
   1.5000000e+00   4.0000000e+00   4.2058229e-01
   1.5000000e+00   4.5000000e+00   1.1261028e-01
   1.5000000e+00   5.0000000e+00   7.8986762e-02
   1.5000000e+00   5.5000000e+00   1.5337908e-01
   1.5000000e+00   6.0000000e+00   1.2170641e-01
   1.5000000e+00   6.5000000e+00   4.3430621e-03
   1.5000000e+00   7.0000000e+00   1.7288326e-01
   1.5000000e+00   7.5000000e+00   3.8281542e-01
   1.5000000e+00   8.0000000e+00   6.0068228e-01
   1.5000000e+00   8.5000000e+00   8.0679545e-01
   1.5000000e+00   9.0000000e+00   9.8790505e-01
   1.5000000e+00   9.5000000e+00   1.1372317e+00
   1.5000000e+00   1.0000000e+01   1.2534747e+00
   2.0000000e+00  -1.0000000e+01   1.7561052e+00
   2.0000000e+00  -9.5000000e+00   1.6410378e+00
   2.0000000e+00  -9.0000000e+00   1.4931399e+00
   2.0000000e+00  -8.5000000e+00   1.3135992e+00
   2.0000000e+00  -8.0000000e+00   1.1089531e+00
   2.0000000e+00  -7.5000000e+00   8.9203741e-01
   2.0000000e+00  -7.0000000e+00   6.8192009e-01
   2.0000000e+00  -6.5000000e+00   5.0253026e-01
   2.0000000e+00  -6.0000000e+00   3.7998039e-01
   2.0000000e+00  -5.5000000e+00   3.3891648e-01
   2.0000000e+00  -5.0000000e+00   3.9851562e-01
   2.0000000e+00  -4.5000000e+00   5.6887972e-01
   2.0000000e+00  -4.0000000e+00   8.4850891e-01
   2.0000000e+00  -3.5000000e+00   1.2233094e+00
   2.0000000e+00  -3.0000000e+00   1.6672875e+00
   2.0000000e+00  -2.5000000e+00   2.1448030e+00
   2.0000000e+00  -2.0000000e+00   2.6140588e+00
   2.0000000e+00  -1.5000000e+00   3.0314021e+00
   2.0000000e+00  -1.0000000e+00   3.3559627e+00
   2.0000000e+00  -5.0000000e-01   3.5541357e+00
   2.0000000e+00   0.0000000e+00   3.6034078e+00
   2.0000000e+00   5.0000000e-01   3.4950699e+00
   2.0000000e+00   1.0000000e+00   3.2354616e+00
   2.0000000e+00   1.5000000e+00   2.8455666e+00
   2.0000000e+00   2.0000000e+00   2.3589790e+00
   2.0000000e+00   2.5000000e+00   1.8184512e+00
   2.0000000e+00   3.0000000e+00   1.2713788e+00
   2.0000000e+00   3.5000000e+00   7.6468728e-01
   2.0000000e+00   4.0000000e+00   3.3967985e-01
   2.0000000e+00   4.5000000e+00   2.7483702e-02
   2.0000000e+00   5.0000000e+00   1.5424166e-01
   2.0000000e+00   5.5000000e+00   2.0276049e-01
   2.0000000e+00   6.0000000e+00   1.2956332e-01
   2.0000000e+00   6.5000000e+00   4.2401721e-02
   2.0000000e+00   7.0000000e+00   2.8303935e-01
   2.0000000e+00   7.5000000e+00   5.6008385e-01
   2.0000000e+00   8.0000000e+00   8.4374679e-01
   2.0000000e+00   8.5000000e+00   1.1101934e+00
   2.0000000e+00   9.0000000e+00   1.3433729e+00
   2.0000000e+00   9.5000000e+00   1.5351752e+00
   2.0000000e+00   1.0000000e+01   1.6842690e+00
   2.5000000e+00  -1.0000000e+01   2.1911384e+00
   2.5000000e+00  -9.5000000e+00   2.0452214e+00
   2.5000000e+00  -9.0000000e+00   1.8574219e+00
   2.5000000e+00  -8.5000000e+00   1.6289399e+00
   2.5000000e+00  -8.0000000e+00   1.3675332e+00
   2.5000000e+00  -7.5000000e+00   1.0886217e+00
   2.5000000e+00  -7.0000000e+00   8.1509706e-01
   2.5000000e+00  -6.5000000e+00   5.7550191e-01
   2.5000000e+00  -6.0000000e+00   4.0061841e-01
   2.5000000e+00  -5.5000000e+00   3.1894792e-01
   2.5000000e+00  -5.0000000e+00   3.5192129e-01
   2.5000000e+00  -4.5000000e+00   5.0981905e-01
   2.5000000e+00  -4.0000000e+00   7.8924430e-01
   2.5000000e+00  -3.5000000e+00   1.1726266e+00
   2.5000000e+00  -3.0000000e+00   1.6297745e+00
   2.5000000e+00  -2.5000000e+00   2.1210939e+00
   2.5000000e+00  -2.0000000e+00   2.6018558e+00
   2.5000000e+00  -1.5000000e+00   3.0268641e+00
   2.5000000e+00  -1.0000000e+00   3.3549691e+00
   2.5000000e+00  -5.0000000e-01   3.5530348e+00
   2.5000000e+00   0.0000000e+00   3.5991008e+00
   2.5000000e+00   5.0000000e-01   3.4845688e+00
   2.5000000e+00   1.0000000e+00   3.2152905e+00
   2.5000000e+00   1.5000000e+00   2.8114534e+00
   2.5000000e+00   2.0000000e+00   2.3061806e+00
   2.5000000e+00   2.5000000e+00   1.7428039e+00
   2.5000000e+00   3.0000000e+00   1.1708579e+00
   2.5000000e+00   3.5000000e+00   6.4101584e-01
   2.5000000e+00   4.0000000e+00   1.9943625e-01
   2.5000000e+00   4.5000000e+00   1.1773890e-01
   2.5000000e+00   5.0000000e+00   2.8880605e-01
   2.5000000e+00   5.5000000e+00   3.0893571e-01
   2.5000000e+00   6.0000000e+00   1.9001801e-01
   2.5000000e+00   6.5000000e+00   4.2144972e-02
   2.5000000e+00   7.0000000e+00   3.5273537e-01
   2.5000000e+00   7.5000000e+00   7.0383850e-01
   2.5000000e+00   8.0000000e+00   1.0601199e+00
   2.5000000e+00   8.5000000e+00   1.3931625e+00
   2.5000000e+00   9.0000000e+00   1.6838198e+00
   2.5000000e+00   9.5000000e+00   1.9225109e+00
   2.5000000e+00   1.0000000e+01   2.1078697e+00
   3.0000000e+00  -1.0000000e+01   2.6268925e+00
   3.0000000e+00  -9.5000000e+00   2.4504675e+00
   3.0000000e+00  -9.0000000e+00   2.2232077e+00
   3.0000000e+00  -8.5000000e+00   1.9463237e+00
   3.0000000e+00  -8.0000000e+00   1.6287791e+00
   3.0000000e+00  -7.5000000e+00   1.2885460e+00
   3.0000000e+00  -7.0000000e+00   9.5229352e-01
   3.0000000e+00  -6.5000000e+00   6.5312069e-01
   3.0000000e+00  -6.0000000e+00   4.2642003e-01
   3.0000000e+00  -5.5000000e+00   3.0449632e-01
   3.0000000e+00  -5.0000000e+00   3.1099923e-01
   3.0000000e+00  -4.5000000e+00   4.5637631e-01
   3.0000000e+00  -4.0000000e+00   7.3534705e-01
   3.0000000e+00  -3.5000000e+00   1.1268990e+00
   3.0000000e+00  -3.0000000e+00   1.5966900e+00
   3.0000000e+00  -2.5000000e+00   2.1012202e+00
   3.0000000e+00  -2.0000000e+00   2.5928685e+00
   3.0000000e+00  -1.5000000e+00   3.0249165e+00
   3.0000000e+00  -1.0000000e+00   3.3559360e+00
   3.0000000e+00  -5.0000000e-01   3.5532418e+00
   3.0000000e+00   0.0000000e+00   3.5953952e+00
   3.0000000e+00   5.0000000e-01   3.4738747e+00
   3.0000000e+00   1.0000000e+00   3.1940180e+00
   3.0000000e+00   1.5000000e+00   2.7752084e+00
   3.0000000e+00   2.0000000e+00   2.2501162e+00
   3.0000000e+00   2.5000000e+00   1.6626995e+00
   3.0000000e+00   3.0000000e+00   1.0647053e+00
   3.0000000e+00   3.5000000e+00   5.1064592e-01
   3.0000000e+00   4.0000000e+00   5.1630617e-02
   3.0000000e+00   4.5000000e+00   2.7110053e-01
   3.0000000e+00   5.0000000e+00   4.3174379e-01
   3.0000000e+00   5.5000000e+00   4.2335803e-01
   3.0000000e+00   6.0000000e+00   2.5825667e-01
   3.0000000e+00   6.5000000e+00   3.4843421e-02
   3.0000000e+00   7.0000000e+00   4.1631526e-01
   3.0000000e+00   7.5000000e+00   8.4249820e-01
   3.0000000e+00   8.0000000e+00   1.2724199e+00
   3.0000000e+00   8.5000000e+00   1.6730062e+00
   3.0000000e+00   9.0000000e+00   2.0219649e+00
   3.0000000e+00   9.5000000e+00   2.3082193e+00
   3.0000000e+00   1.0000000e+01   2.5303659e+00
   3.5000000e+00  -1.0000000e+01   3.0685374e+00
   3.5000000e+00  -9.5000000e+00   2.8644005e+00
   3.5000000e+00  -9.0000000e+00   2.6012951e+00
   3.5000000e+00  -8.5000000e+00   2.2804397e+00
   3.5000000e+00  -8.0000000e+00   1.9118892e+00
   3.5000000e+00  -7.5000000e+00   1.5159288e+00
   3.5000000e+00  -7.0000000e+00   1.1226496e+00
   3.5000000e+00  -6.5000000e+00   7.6927772e-01
   3.5000000e+00  -6.0000000e+00   4.9537754e-01
   3.5000000e+00  -5.5000000e+00   3.3669003e-01
   3.5000000e+00  -5.0000000e+00   3.1886048e-01
   3.5000000e+00  -4.5000000e+00   4.5247041e-01
   3.5000000e+00  -4.0000000e+00   7.3051685e-01
   3.5000000e+00  -3.5000000e+00   1.1288602e+00
   3.5000000e+00  -3.0000000e+00   1.6094023e+00
   3.5000000e+00  -2.5000000e+00   2.1251265e+00
   3.5000000e+00  -2.0000000e+00   2.6258291e+00
   3.5000000e+00  -1.5000000e+00   3.0634636e+00
   3.5000000e+00  -1.0000000e+00   3.3964007e+00
   3.5000000e+00  -5.0000000e-01   3.5924061e+00
   3.5000000e+00   0.0000000e+00   3.6305352e+00
   3.5000000e+00   5.0000000e-01   3.5023315e+00
   3.5000000e+00   1.0000000e+00   3.2126382e+00
   3.5000000e+00   1.5000000e+00   2.7800670e+00
   3.5000000e+00   2.0000000e+00   2.2368358e+00
   3.5000000e+00   2.5000000e+00   1.6274444e+00
   3.5000000e+00   3.0000000e+00   1.0056469e+00
   3.5000000e+00   3.5000000e+00   4.2946764e-01
   3.5000000e+00   4.0000000e+00   4.5440628e-02
   3.5000000e+00   4.5000000e+00   3.7315124e-01
   3.5000000e+00   5.0000000e+00   5.2408694e-01
   3.5000000e+00   5.5000000e+00   4.8936007e-01
   3.5000000e+00   6.0000000e+00   2.8166975e-01
   3.5000000e+00   6.5000000e+00   6.7587889e-02
   3.5000000e+00   7.0000000e+00   5.1436188e-01
   3.5000000e+00   7.5000000e+00   1.0097041e+00
   3.5000000e+00   8.0000000e+00   1.5074532e+00
   3.5000000e+00   8.5000000e+00   1.9702485e+00
   3.5000000e+00   9.0000000e+00   2.3729023e+00
   3.5000000e+00   9.5000000e+00   2.7029614e+00
   3.5000000e+00   1.0000000e+01   2.9589883e+00
   4.0000000e+00  -1.0000000e+01   3.5216285e+00
   4.0000000e+00  -9.5000000e+00   3.2952108e+00
   4.0000000e+00  -9.0000000e+00   3.0032791e+00
   4.0000000e+00  -8.5000000e+00   2.6470516e+00
   4.0000000e+00  -8.0000000e+00   2.2374486e+00
   4.0000000e+00  -7.5000000e+00   1.7965951e+00
   4.0000000e+00  -7.0000000e+00   1.3573048e+00
   4.0000000e+00  -6.5000000e+00   9.6008071e-01
   4.0000000e+00  -6.0000000e+00   6.4778867e-01
   4.0000000e+00  -5.5000000e+00   4.5886972e-01
   4.0000000e+00  -5.0000000e+00   4.2050785e-01
   4.0000000e+00  -4.5000000e+00   5.4333439e-01
   4.0000000e+00  -4.0000000e+00   8.1892666e-01
   4.0000000e+00  -3.5000000e+00   1.2206361e+00
   4.0000000e+00  -3.0000000e+00   1.7074054e+00
   4.0000000e+00  -2.5000000e+00   2.2295131e+00
   4.0000000e+00  -2.0000000e+00   2.7348617e+00
   4.0000000e+00  -1.5000000e+00   3.1745582e+00
   4.0000000e+00  -1.0000000e+00   3.5070441e+00
   4.0000000e+00  -5.0000000e-01   3.7006494e+00
   4.0000000e+00   0.0000000e+00   3.7349627e+00
   4.0000000e+00   5.0000000e-01   3.6016230e+00
   4.0000000e+00   1.0000000e+00   3.3050189e+00
   4.0000000e+00   1.5000000e+00   2.8629970e+00
   4.0000000e+00   2.0000000e+00   2.3072092e+00
   4.0000000e+00   2.5000000e+00   1.6823702e+00
   4.0000000e+00   3.0000000e+00   1.0436473e+00
   4.0000000e+00   3.5000000e+00   4.5173632e-01
   4.0000000e+00   4.0000000e+00   3.4147344e-02
   4.0000000e+00   4.5000000e+00   3.6433954e-01
   4.0000000e+00   5.0000000e+00   5.0621372e-01
   4.0000000e+00   5.5000000e+00   4.4927524e-01
   4.0000000e+00   6.0000000e+00   2.0648346e-01
   4.0000000e+00   6.5000000e+00   1.8865525e-01
   4.0000000e+00   7.0000000e+00   6.8856395e-01
   4.0000000e+00   7.5000000e+00   1.2400606e+00
   4.0000000e+00   8.0000000e+00   1.7928187e+00
   4.0000000e+00   8.5000000e+00   2.3060330e+00
   4.0000000e+00   9.0000000e+00   2.7521882e+00
   4.0000000e+00   9.5000000e+00   3.1177274e+00
   4.0000000e+00   1.0000000e+01   3.4011921e+00
   4.5000000e+00  -1.0000000e+01   3.9911357e+00
   4.5000000e+00  -9.5000000e+00   3.7502240e+00
   4.5000000e+00  -9.0000000e+00   3.4395277e+00
   4.5000000e+00  -8.5000000e+00   3.0602485e+00
   4.5000000e+00  -8.0000000e+00   2.6238422e+00
   4.5000000e+00  -7.5000000e+00   2.1535863e+00
   4.5000000e+00  -7.0000000e+00   1.6839986e+00
   4.5000000e+00  -6.5000000e+00   1.2576205e+00
   4.5000000e+00  -6.0000000e+00   9.1934453e-01
   4.5000000e+00  -5.5000000e+00   7.0922540e-01
   4.5000000e+00  -5.0000000e+00   6.5529823e-01
   4.5000000e+00  -4.5000000e+00   7.6809521e-01
   4.5000000e+00  -4.0000000e+00   1.0381920e+00
   4.5000000e+00  -3.5000000e+00   1.4373223e+00
   4.5000000e+00  -3.0000000e+00   1.9226450e+00
   4.5000000e+00  -2.5000000e+00   2.4429667e+00
   4.5000000e+00  -2.0000000e+00   2.9453807e+00
   4.5000000e+00  -1.5000000e+00   3.3809635e+00
   4.5000000e+00  -1.0000000e+00   3.7087460e+00
   4.5000000e+00  -5.0000000e-01   3.8979054e+00
   4.5000000e+00   0.0000000e+00   3.9287067e+00
   4.5000000e+00   5.0000000e-01   3.7929673e+00
   4.5000000e+00   1.0000000e+00   3.4946603e+00
   4.5000000e+00   1.5000000e+00   3.0508028e+00
   4.5000000e+00   2.0000000e+00   2.4921983e+00
   4.5000000e+00   2.5000000e+00   1.8631604e+00
   4.5000000e+00   3.0000000e+00   1.2192620e+00
   4.5000000e+00   3.5000000e+00   6.2252073e-01
   4.5000000e+00   4.0000000e+00   1.3419120e-01
   4.5000000e+00   4.5000000e+00   1.9376498e-01
   4.5000000e+00   5.0000000e+00   3.2674671e-01
   4.5000000e+00   5.5000000e+00   2.5313394e-01
   4.5000000e+00   6.0000000e+00   1.4074097e-02
   4.5000000e+00   6.5000000e+00   4.4014253e-01
   4.5000000e+00   7.0000000e+00   9.7533531e-01
   4.5000000e+00   7.5000000e+00   1.5638278e+00
   4.5000000e+00   8.0000000e+00   2.1526689e+00
   4.5000000e+00   8.5000000e+00   2.6988718e+00
   4.5000000e+00   9.0000000e+00   3.1734472e+00
   4.5000000e+00   9.5000000e+00   3.5621453e+00
   4.5000000e+00   1.0000000e+01   3.8635095e+00
   5.0000000e+00  -1.0000000e+01   4.4804946e+00
   5.0000000e+00  -9.5000000e+00   4.2345035e+00
   5.0000000e+00  -9.0000000e+00   3.9172043e+00
   5.0000000e+00  -8.5000000e+00   3.5297601e+00
   5.0000000e+00  -8.0000000e+00   3.0837573e+00
   5.0000000e+00  -7.5000000e+00   2.6027855e+00
   5.0000000e+00  -7.0000000e+00   2.1218215e+00
   5.0000000e+00  -6.5000000e+00   1.6839279e+00
   5.0000000e+00  -6.0000000e+00   1.3344574e+00
   5.0000000e+00  -5.5000000e+00   1.1137352e+00
   5.0000000e+00  -5.0000000e+00   1.0497847e+00
   5.0000000e+00  -4.5000000e+00   1.1528317e+00
   5.0000000e+00  -4.0000000e+00   1.4129393e+00
   5.0000000e+00  -3.5000000e+00   1.8013050e+00
   5.0000000e+00  -3.0000000e+00   2.2747564e+00
   5.0000000e+00  -2.5000000e+00   2.7821791e+00
   5.0000000e+00  -2.0000000e+00   3.2712628e+00
   5.0000000e+00  -1.5000000e+00   3.6941512e+00
   5.0000000e+00  -1.0000000e+00   4.0112125e+00
   5.0000000e+00  -5.0000000e-01   4.1929200e+00
   5.0000000e+00   0.0000000e+00   4.2204644e+00
   5.0000000e+00   5.0000000e-01   4.0859720e+00
   5.0000000e+00   1.0000000e+00   3.7930263e+00
   5.0000000e+00   1.5000000e+00   3.3576668e+00
   5.0000000e+00   2.0000000e+00   2.8094004e+00
   5.0000000e+00   2.5000000e+00   2.1912676e+00
   5.0000000e+00   3.0000000e+00   1.5579011e+00
   5.0000000e+00   3.5000000e+00   9.7089722e-01
   5.0000000e+00   4.0000000e+00   4.9162385e-01
   5.0000000e+00   4.5000000e+00   1.7254855e-01
   5.0000000e+00   5.0000000e+00   4.8930232e-02
   5.0000000e+00   5.5000000e+00   1.3294336e-01
   5.0000000e+00   6.0000000e+00   4.1184795e-01
   5.0000000e+00   6.5000000e+00   8.5079239e-01
   5.0000000e+00   7.0000000e+00   1.3995849e+00
   5.0000000e+00   7.5000000e+00   2.0017311e+00
   5.0000000e+00   8.0000000e+00   2.6035594e+00
   5.0000000e+00   8.5000000e+00   3.1614617e+00
   5.0000000e+00   9.0000000e+00   3.6460273e+00
   5.0000000e+00   9.5000000e+00   4.0428224e+00
   5.0000000e+00   1.0000000e+01   4.3504239e+00
   5.5000000e+00  -1.0000000e+01   4.9909124e+00
   5.5000000e+00  -9.5000000e+00   4.7498271e+00
   5.5000000e+00  -9.0000000e+00   4.4388218e+00
   5.5000000e+00  -8.5000000e+00   4.0589949e+00
   5.5000000e+00  -8.0000000e+00   3.6216296e+00
   5.5000000e+00  -7.5000000e+00   3.1497284e+00
   5.5000000e+00  -7.0000000e+00   2.6773957e+00
   5.5000000e+00  -6.5000000e+00   2.2465906e+00
   5.5000000e+00  -6.0000000e+00   1.9014449e+00
   5.5000000e+00  -5.5000000e+00   1.6811055e+00
   5.5000000e+00  -5.0000000e+00   1.6126448e+00
   5.5000000e+00  -4.5000000e+00   1.7057403e+00
   5.5000000e+00  -4.0000000e+00   1.9504492e+00
   5.5000000e+00  -3.5000000e+00   2.3185818e+00
   5.5000000e+00  -3.0000000e+00   2.7681990e+00
   5.5000000e+00  -2.5000000e+00   3.2499600e+00
   5.5000000e+00  -2.0000000e+00   3.7137114e+00
   5.5000000e+00  -1.5000000e+00   4.1139172e+00
   5.5000000e+00  -1.0000000e+00   4.4131680e+00
   5.5000000e+00  -5.0000000e-01   4.5837922e+00
   5.5000000e+00   0.0000000e+00   4.6082280e+00
   5.5000000e+00   5.0000000e-01   4.4790713e+00
   5.5000000e+00   1.0000000e+00   4.1995252e+00
   5.5000000e+00   1.5000000e+00   3.7844395e+00
   5.5000000e+00   2.0000000e+00   3.2614666e+00
   5.5000000e+00   2.5000000e+00   2.6713535e+00
   5.5000000e+00   3.0000000e+00   2.0662713e+00
   5.5000000e+00   3.5000000e+00   1.5054662e+00
   5.5000000e+00   4.0000000e+00   1.0483189e+00
   5.5000000e+00   4.5000000e+00   7.4587032e-01
   5.5000000e+00   5.0000000e+00   6.3263183e-01
   5.5000000e+00   5.5000000e+00   7.2073742e-01
   5.5000000e+00   6.0000000e+00   9.9804754e-01
   5.5000000e+00   6.5000000e+00   1.4308041e+00
   5.5000000e+00   7.0000000e+00   1.9701987e+00
   5.5000000e+00   7.5000000e+00   2.5611901e+00
   5.5000000e+00   8.0000000e+00   3.1514312e+00
   5.5000000e+00   8.5000000e+00   3.6983659e+00
   5.5000000e+00   9.0000000e+00   4.1732918e+00
   5.5000000e+00   9.5000000e+00   4.5621375e+00
   5.5000000e+00   1.0000000e+01   4.8635502e+00
   6.0000000e+00  -1.0000000e+01   5.5211064e+00
   6.0000000e+00  -9.5000000e+00   5.2943029e+00
   6.0000000e+00  -9.0000000e+00   5.0017003e+00
   6.0000000e+00  -8.5000000e+00   4.6443059e+00
   6.0000000e+00  -8.0000000e+00   4.2326891e+00
   6.0000000e+00  -7.5000000e+00   3.7884173e+00
   6.0000000e+00  -7.0000000e+00   3.3434650e+00
   6.0000000e+00  -6.5000000e+00   2.9371526e+00
   6.0000000e+00  -6.0000000e+00   2.6107998e+00
   6.0000000e+00  -5.5000000e+00   2.4010007e+00
   6.0000000e+00  -5.0000000e+00   2.3329784e+00
   6.0000000e+00  -4.5000000e+00   2.4156222e+00
   6.0000000e+00  -4.0000000e+00   2.6394504e+00
   6.0000000e+00  -3.5000000e+00   2.9779675e+00
   6.0000000e+00  -3.0000000e+00   3.3919513e+00
   6.0000000e+00  -2.5000000e+00   3.8354554e+00
   6.0000000e+00  -2.0000000e+00   4.2619935e+00
   6.0000000e+00  -1.5000000e+00   4.6295809e+00
   6.0000000e+00  -1.0000000e+00   4.9039194e+00
   6.0000000e+00  -5.0000000e-01   5.0597677e+00
   6.0000000e+00   0.0000000e+00   5.0811492e+00
   6.0000000e+00   5.0000000e-01   4.9612936e+00
   6.0000000e+00   1.0000000e+00   4.7030209e+00
   6.0000000e+00   1.5000000e+00   4.3197574e+00
   6.0000000e+00   2.0000000e+00   3.8367261e+00
   6.0000000e+00   2.5000000e+00   3.2913640e+00
   6.0000000e+00   3.0000000e+00   2.7318951e+00
   6.0000000e+00   3.5000000e+00   2.2133559e+00
   6.0000000e+00   4.0000000e+00   1.7911342e+00
   6.0000000e+00   4.5000000e+00   1.5130106e+00
   6.0000000e+00   5.0000000e+00   1.4114254e+00
   6.0000000e+00   5.5000000e+00   1.4979206e+00
   6.0000000e+00   6.0000000e+00   1.7612921e+00
   6.0000000e+00   6.5000000e+00   2.1700295e+00
   6.0000000e+00   7.0000000e+00   2.6784538e+00
   6.0000000e+00   7.5000000e+00   3.2349866e+00
   6.0000000e+00   8.0000000e+00   3.7905391e+00
   6.0000000e+00   8.5000000e+00   4.3051892e+00
   6.0000000e+00   9.0000000e+00   4.7520098e+00
   6.0000000e+00   9.5000000e+00   5.1178095e+00
   6.0000000e+00   1.0000000e+01   5.4013417e+00
   6.5000000e+00  -1.0000000e+01   6.0675422e+00
   6.5000000e+00  -9.5000000e+00   5.8627205e+00
   6.5000000e+00  -9.0000000e+00   5.5984641e+00
   6.5000000e+00  -8.5000000e+00   5.2756672e+00
   6.5000000e+00  -8.0000000e+00   4.9038477e+00
   6.5000000e+00  -7.5000000e+00   4.5024389e+00
   6.5000000e+00  -7.0000000e+00   4.1002508e+00
   6.5000000e+00  -6.5000000e+00   3.7327011e+00
   6.5000000e+00  -6.0000000e+00   3.4369858e+00
   6.5000000e+00  -5.5000000e+00   3.2460122e+00
   6.5000000e+00  -5.0000000e+00   3.1824114e+00
   6.5000000e+00  -4.5000000e+00   3.2540820e+00
   6.5000000e+00  -4.0000000e+00   3.4523845e+00
   6.5000000e+00  -3.5000000e+00   3.7534059e+00
   6.5000000e+00  -3.0000000e+00   4.1218651e+00
   6.5000000e+00  -2.5000000e+00   4.5165515e+00
   6.5000000e+00  -2.0000000e+00   4.8959021e+00
   6.5000000e+00  -1.5000000e+00   5.2225138e+00
   6.5000000e+00  -1.0000000e+00   5.4659494e+00
   6.5000000e+00  -5.0000000e-01   5.6038889e+00
   6.5000000e+00   0.0000000e+00   5.6222310e+00
   6.5000000e+00   5.0000000e-01   5.5149785e+00
   6.5000000e+00   1.0000000e+00   5.2845621e+00
   6.5000000e+00   1.5000000e+00   4.9427802e+00
   6.5000000e+00   2.0000000e+00   4.5119365e+00
   6.5000000e+00   2.5000000e+00   4.0253020e+00
   6.5000000e+00   3.0000000e+00   3.5259133e+00
   6.5000000e+00   3.5000000e+00   3.0630531e+00
   6.5000000e+00   4.0000000e+00   2.6864563e+00
   6.5000000e+00   4.5000000e+00   2.4391315e+00
   6.5000000e+00   5.0000000e+00   2.3503591e+00
   6.5000000e+00   5.5000000e+00   2.4306388e+00
   6.5000000e+00   6.0000000e+00   2.6699819e+00
   6.5000000e+00   6.5000000e+00   3.0400806e+00
   6.5000000e+00   7.0000000e+00   3.4998252e+00
   6.5000000e+00   7.5000000e+00   4.0027572e+00
   6.5000000e+00   8.0000000e+00   4.5046391e+00
   6.5000000e+00   8.5000000e+00   4.9694853e+00
   6.5000000e+00   9.0000000e+00   5.3730234e+00
   6.5000000e+00   9.5000000e+00   5.7033679e+00
   6.5000000e+00   1.0000000e+01   5.9594090e+00
   7.0000000e+00  -1.0000000e+01   6.6251014e+00
   7.0000000e+00  -9.5000000e+00   6.4475352e+00
   7.0000000e+00  -9.0000000e+00   6.2184359e+00
   7.0000000e+00  -8.5000000e+00   5.9385696e+00
   7.0000000e+00  -8.0000000e+00   5.6161723e+00
   7.0000000e+00  -7.5000000e+00   5.2680659e+00
   7.0000000e+00  -7.0000000e+00   4.9191889e+00
   7.0000000e+00  -6.5000000e+00   4.6001931e+00
   7.0000000e+00  -6.0000000e+00   4.3432565e+00
   7.0000000e+00  -5.5000000e+00   4.1768263e+00
   7.0000000e+00  -5.0000000e+00   4.1204376e+00
   7.0000000e+00  -4.5000000e+00   4.1808632e+00
   7.0000000e+00  -4.0000000e+00   4.3505693e+00
   7.0000000e+00  -3.5000000e+00   4.6088330e+00
   7.0000000e+00  -3.0000000e+00   4.9251487e+00
   7.0000000e+00  -2.5000000e+00   5.2639526e+00
   7.0000000e+00  -2.0000000e+00   5.5894533e+00
   7.0000000e+00  -1.5000000e+00   5.8695198e+00
   7.0000000e+00  -1.0000000e+00   6.0780751e+00
   7.0000000e+00  -5.0000000e-01   6.1960423e+00
   7.0000000e+00   0.0000000e+00   6.2113853e+00
   7.0000000e+00   5.0000000e-01   6.1189721e+00
   7.0000000e+00   1.0000000e+00   5.9208430e+00
   7.0000000e+00   1.5000000e+00   5.6270383e+00
   7.0000000e+00   2.0000000e+00   5.2566203e+00
   7.0000000e+00   2.5000000e+00   4.8381227e+00
   7.0000000e+00   3.0000000e+00   4.4085596e+00
   7.0000000e+00   3.5000000e+00   4.0104143e+00
   7.0000000e+00   4.0000000e+00   3.6866395e+00
   7.0000000e+00   4.5000000e+00   3.4744395e+00
   7.0000000e+00   5.0000000e+00   3.3991895e+00
   7.0000000e+00   5.5000000e+00   3.4700360e+00
   7.0000000e+00   6.0000000e+00   3.6783942e+00
   7.0000000e+00   6.5000000e+00   3.9998087e+00
   7.0000000e+00   7.0000000e+00   4.3987218e+00
   7.0000000e+00   7.5000000e+00   4.8349266e+00
   7.0000000e+00   8.0000000e+00   5.2701261e+00
   7.0000000e+00   8.5000000e+00   5.6731619e+00
   7.0000000e+00   9.0000000e+00   6.0230170e+00
   7.0000000e+00   9.5000000e+00   6.3094036e+00
   7.0000000e+00   1.0000000e+01   6.5313683e+00
   7.5000000e+00  -1.0000000e+01   7.1880013e+00
   7.5000000e+00  -9.5000000e+00   7.0402235e+00
   7.5000000e+00  -9.0000000e+00   6.8495539e+00
   7.5000000e+00  -8.5000000e+00   6.6166249e+00
   7.5000000e+00  -8.0000000e+00   6.3482822e+00
   7.5000000e+00  -7.5000000e+00   6.0585118e+00
   7.5000000e+00  -7.0000000e+00   5.7680475e+00
   7.5000000e+00  -6.5000000e+00   5.5023697e+00
   7.5000000e+00  -6.0000000e+00   5.2882202e+00
   7.5000000e+00  -5.5000000e+00   5.1492295e+00
   7.5000000e+00  -5.0000000e+00   5.1016083e+00
   7.5000000e+00  -4.5000000e+00   5.1509520e+00
   7.5000000e+00  -4.0000000e+00   5.2909662e+00
   7.5000000e+00  -3.5000000e+00   5.5044093e+00
   7.5000000e+00  -3.0000000e+00   5.7659375e+00
   7.5000000e+00  -2.5000000e+00   6.0460436e+00
   7.5000000e+00  -2.0000000e+00   6.3150736e+00
   7.5000000e+00  -1.5000000e+00   6.5464503e+00
   7.5000000e+00  -1.0000000e+00   6.7186423e+00
   7.5000000e+00  -5.0000000e-01   6.8159246e+00
   7.5000000e+00   0.0000000e+00   6.8283844e+00
   7.5000000e+00   5.0000000e-01   6.7517878e+00
   7.5000000e+00   1.0000000e+00   6.5877958e+00
   7.5000000e+00   1.5000000e+00   6.3446602e+00
   7.5000000e+00   2.0000000e+00   6.0380942e+00
   7.5000000e+00   2.5000000e+00   5.6916733e+00
   7.5000000e+00   3.0000000e+00   5.3360386e+00
   7.5000000e+00   3.5000000e+00   5.0064128e+00
   7.5000000e+00   4.0000000e+00   4.7384523e+00
   7.5000000e+00   4.5000000e+00   4.5630751e+00
   7.5000000e+00   5.0000000e+00   4.5013948e+00
   7.5000000e+00   5.5000000e+00   4.5610476e+00
   7.5000000e+00   6.0000000e+00   4.7349303e+00
   7.5000000e+00   6.5000000e+00   5.0027374e+00
   7.5000000e+00   7.0000000e+00   5.3349214e+00
   7.5000000e+00   7.5000000e+00   5.6980588e+00
   7.5000000e+00   8.0000000e+00   6.0603070e+00
   7.5000000e+00   8.5000000e+00   6.3957560e+00
   7.5000000e+00   9.0000000e+00   6.6869288e+00
   7.5000000e+00   9.5000000e+00   6.9252722e+00
   7.5000000e+00   1.0000000e+01   7.1099977e+00
   8.0000000e+00  -1.0000000e+01   7.7507341e+00
   8.0000000e+00  -9.5000000e+00   7.6326680e+00
   8.0000000e+00  -9.0000000e+00   7.4803316e+00
   8.0000000e+00  -8.5000000e+00   7.2942274e+00
   8.0000000e+00  -8.0000000e+00   7.0798203e+00
   8.0000000e+00  -7.5000000e+00   6.8482768e+00
   8.0000000e+00  -7.0000000e+00   6.6161511e+00
   8.0000000e+00  -6.5000000e+00   6.4037849e+00
   8.0000000e+00  -6.0000000e+00   6.2325234e+00
   8.0000000e+00  -5.5000000e+00   6.1212222e+00
   8.0000000e+00  -5.0000000e+00   6.0828078e+00
   8.0000000e+00  -4.5000000e+00   6.1217288e+00
   8.0000000e+00  -4.0000000e+00   6.2329432e+00
   8.0000000e+00  -3.5000000e+00   6.4026785e+00
   8.0000000e+00  -3.0000000e+00   6.6107101e+00
   8.0000000e+00  -2.5000000e+00   6.8335111e+00
   8.0000000e+00  -2.0000000e+00   7.0474605e+00
   8.0000000e+00  -1.5000000e+00   7.2314114e+00
   8.0000000e+00  -1.0000000e+00   7.3682522e+00
   8.0000000e+00  -5.0000000e-01   7.4455000e+00
   8.0000000e+00   0.0000000e+00   7.4552903e+00
   8.0000000e+00   5.0000000e-01   7.3942601e+00
   8.0000000e+00   1.0000000e+00   7.2637170e+00
   8.0000000e+00   1.5000000e+00   7.0701982e+00
   8.0000000e+00   2.0000000e+00   6.8261775e+00
   8.0000000e+00   2.5000000e+00   6.5503993e+00
   8.0000000e+00   3.0000000e+00   6.2672573e+00
   8.0000000e+00   3.5000000e+00   6.0048216e+00
   8.0000000e+00   4.0000000e+00   5.7915315e+00
   8.0000000e+00   4.5000000e+00   5.6520650e+00
   8.0000000e+00   5.0000000e+00   5.6032881e+00
   8.0000000e+00   5.5000000e+00   5.6513148e+00
   8.0000000e+00   6.0000000e+00   5.7904918e+00
   8.0000000e+00   6.5000000e+00   6.0046211e+00
   8.0000000e+00   7.0000000e+00   6.2701201e+00
   8.0000000e+00   7.5000000e+00   6.5603054e+00
   8.0000000e+00   8.0000000e+00   6.8497525e+00
   8.0000000e+00   8.5000000e+00   7.1177719e+00
   8.0000000e+00   9.0000000e+00   7.3504079e+00
   8.0000000e+00   9.5000000e+00   7.5408317e+00
   8.0000000e+00   1.0000000e+01   7.6884159e+00
   8.5000000e+00  -1.0000000e+01   8.3088190e+00
   8.5000000e+00  -9.5000000e+00   8.2182642e+00
   8.5000000e+00  -9.0000000e+00   8.1014235e+00
   8.5000000e+00  -8.5000000e+00   7.9586811e+00
   8.5000000e+00  -8.0000000e+00   7.7942260e+00
   8.5000000e+00  -7.5000000e+00   7.6166190e+00
   8.5000000e+00  -7.0000000e+00   7.4385512e+00
   8.5000000e+00  -6.5000000e+00   7.2756165e+00
   8.5000000e+00  -6.0000000e+00   7.1441760e+00
   8.5000000e+00  -5.5000000e+00   7.0586795e+00
   8.5000000e+00  -5.0000000e+00   7.0290288e+00
   8.5000000e+00  -4.5000000e+00   7.0586246e+00
   8.5000000e+00  -4.0000000e+00   7.1435933e+00
   8.5000000e+00  -3.5000000e+00   7.2733728e+00
   8.5000000e+00  -3.0000000e+00   7.4324631e+00
   8.5000000e+00  -2.5000000e+00   7.6028441e+00
   8.5000000e+00  -2.0000000e+00   7.7664348e+00
   8.5000000e+00  -1.5000000e+00   7.9070600e+00
   8.5000000e+00  -1.0000000e+00   8.0116420e+00
   8.5000000e+00  -5.0000000e-01   8.0706473e+00
   8.5000000e+00   0.0000000e+00   8.0780724e+00
   8.5000000e+00   5.0000000e-01   8.0313480e+00
   8.5000000e+00   1.0000000e+00   7.9314668e+00
   8.5000000e+00   1.5000000e+00   7.7834147e+00
   8.5000000e+00   2.0000000e+00   7.5967179e+00
   8.5000000e+00   2.5000000e+00   7.3857065e+00
   8.5000000e+00   3.0000000e+00   7.1690460e+00
   8.5000000e+00   3.5000000e+00   6.9682294e+00
   8.5000000e+00   4.0000000e+00   6.8050449e+00
   8.5000000e+00   4.5000000e+00   6.6984078e+00
   8.5000000e+00   5.0000000e+00   6.6612528e+00
   8.5000000e+00   5.5000000e+00   6.6982758e+00
   8.5000000e+00   6.0000000e+00   6.8051521e+00
   8.5000000e+00   6.5000000e+00   6.9694708e+00
   8.5000000e+00   7.0000000e+00   7.1731566e+00
   8.5000000e+00   7.5000000e+00   7.3957543e+00
   8.5000000e+00   8.0000000e+00   7.6177715e+00
   8.5000000e+00   8.5000000e+00   7.8233454e+00
   8.5000000e+00   9.0000000e+00   8.0017763e+00
   8.5000000e+00   9.5000000e+00   8.1478287e+00
   8.5000000e+00   1.0000000e+01   8.2610230e+00
   9.0000000e+00  -1.0000000e+01   8.8592335e+00
   9.0000000e+00  -9.5000000e+00   8.7925576e+00
   9.0000000e+00  -9.0000000e+00   8.7065267e+00
   9.0000000e+00  -8.5000000e+00   8.6014231e+00
   9.0000000e+00  -8.0000000e+00   8.4803300e+00
   9.0000000e+00  -7.5000000e+00   8.3495489e+00
   9.0000000e+00  -7.0000000e+00   8.2184216e+00
   9.0000000e+00  -6.5000000e+00   8.0984259e+00
   9.0000000e+00  -6.0000000e+00   8.0016038e+00
   9.0000000e+00  -5.5000000e+00   7.9385886e+00
   9.0000000e+00  -5.0000000e+00   7.9166648e+00
   9.0000000e+00  -4.5000000e+00   7.9383311e+00
   9.0000000e+00  -4.0000000e+00   8.0007319e+00
   9.0000000e+00  -3.5000000e+00   8.0960909e+00
   9.0000000e+00  -3.0000000e+00   8.2130015e+00
   9.0000000e+00  -2.5000000e+00   8.3382071e+00
   9.0000000e+00  -2.0000000e+00   8.4584124e+00
   9.0000000e+00  -1.5000000e+00   8.5617292e+00
   9.0000000e+00  -1.0000000e+00   8.6385509e+00
   9.0000000e+00  -5.0000000e-01   8.6818781e+00
   9.0000000e+00   0.0000000e+00   8.6873042e+00
   9.0000000e+00   5.0000000e-01   8.6529422e+00
   9.0000000e+00   1.0000000e+00   8.5795183e+00
   9.0000000e+00   1.5000000e+00   8.4706898e+00
   9.0000000e+00   2.0000000e+00   8.3334507e+00
   9.0000000e+00   2.5000000e+00   8.1783299e+00
   9.0000000e+00   3.0000000e+00   8.0190488e+00
   9.0000000e+00   3.5000000e+00   7.8714154e+00
   9.0000000e+00   4.0000000e+00   7.7514604e+00
   9.0000000e+00   4.5000000e+00   7.6731052e+00
   9.0000000e+00   5.0000000e+00   7.6458732e+00
   9.0000000e+00   5.5000000e+00   7.6732251e+00
   9.0000000e+00   6.0000000e+00   7.7519822e+00
   9.0000000e+00   6.5000000e+00   7.8730125e+00
   9.0000000e+00   7.0000000e+00   8.0230129e+00
   9.0000000e+00   7.5000000e+00   8.1869274e+00
   9.0000000e+00   8.0000000e+00   8.3504074e+00
   9.0000000e+00   8.5000000e+00   8.5017762e+00
   9.0000000e+00   9.0000000e+00   8.6331570e+00
   9.0000000e+00   9.5000000e+00   8.7406963e+00
   9.0000000e+00   1.0000000e+01   8.8240415e+00
   9.5000000e+00  -1.0000000e+01   9.4004991e+00
   9.5000000e+00  -9.5000000e+00   9.3533690e+00
   9.5000000e+00  -9.0000000e+00   9.2925575e+00
   9.5000000e+00  -8.5000000e+00   9.2182638e+00
   9.5000000e+00  -8.0000000e+00   9.1326668e+00
   9.5000000e+00  -7.5000000e+00   9.0402198e+00
   9.5000000e+00  -7.0000000e+00   8.9475248e+00
   9.5000000e+00  -6.5000000e+00   8.8626932e+00
   9.5000000e+00  -6.0000000e+00   8.7942344e+00
   9.5000000e+00  -5.5000000e+00   8.7496619e+00
   9.5000000e+00  -5.0000000e+00   8.7341219e+00
   9.5000000e+00  -4.5000000e+00   8.7493779e+00
   9.5000000e+00  -4.0000000e+00   8.7934100e+00
   9.5000000e+00  -3.5000000e+00   8.8607217e+00
   9.5000000e+00  -3.0000000e+00   8.9432531e+00
   9.5000000e+00  -2.5000000e+00   9.0316392e+00
   9.5000000e+00  -2.0000000e+00   9.1164906e+00
   9.5000000e+00  -1.5000000e+00   9.1894141e+00
   9.5000000e+00  -1.0000000e+00   9.2436300e+00
   9.5000000e+00  -5.0000000e-01   9.2742003e+00
   9.5000000e+00   0.0000000e+00   9.2780164e+00
   9.5000000e+00   5.0000000e-01   9.2537470e+00
   9.5000000e+00   1.0000000e+00   9.2019030e+00
   9.5000000e+00   1.5000000e+00   9.1250631e+00
   9.5000000e+00   2.0000000e+00   9.0281617e+00
   9.5000000e+00   2.5000000e+00   8.9186303e+00
   9.5000000e+00   3.0000000e+00   8.8061580e+00
   9.5000000e+00   3.5000000e+00   8.7019103e+00
   9.5000000e+00   4.0000000e+00   8.6172129e+00
   9.5000000e+00   4.5000000e+00   8.5619035e+00
   9.5000000e+00   5.0000000e+00   8.5427134e+00
   9.5000000e+00   5.5000000e+00   8.5620903e+00
   9.5000000e+00   6.0000000e+00   8.6177899e+00
   9.5000000e+00   6.5000000e+00   8.7033602e+00
   9.5000000e+00   7.0000000e+00   8.8094006e+00
   9.5000000e+00   7.5000000e+00   8.9252711e+00
   9.5000000e+00   8.0000000e+00   9.0408313e+00
   9.5000000e+00   8.5000000e+00   9.1478286e+00
   9.5000000e+00   9.0000000e+00   9.2406963e+00
   9.5000000e+00   9.5000000e+00   9.3167109e+00
   9.5000000e+00   1.0000000e+01   9.3756237e+00
   1.0000000e+01  -1.0000000e+01   9.9324807e+00
   1.0000000e+01  -9.5000000e+00   9.9004991e+00
   1.0000000e+01  -9.0000000e+00   9.8592334e+00
   1.0000000e+01  -8.5000000e+00   9.8088187e+00
   1.0000000e+01  -8.0000000e+00   9.7507333e+00
   1.0000000e+01  -7.5000000e+00   9.6879987e+00
   1.0000000e+01  -7.0000000e+00   9.6250943e+00
   1.0000000e+01  -6.5000000e+00   9.5675236e+00
   1.0000000e+01  -6.0000000e+00   9.5210598e+00
   1.0000000e+01  -5.5000000e+00   9.4908002e+00
   1.0000000e+01  -5.0000000e+00   9.4802356e+00
   1.0000000e+01  -4.5000000e+00   9.4905614e+00
   1.0000000e+01  -4.0000000e+00   9.5204065e+00
   1.0000000e+01  -3.5000000e+00   9.5660410e+00
   1.0000000e+01  -3.0000000e+00   9.6219968e+00
   1.0000000e+01  -2.5000000e+00   9.6819218e+00
   1.0000000e+01  -2.0000000e+00   9.7394479e+00
   1.0000000e+01  -1.5000000e+00   9.7888845e+00
   1.0000000e+01  -1.0000000e+00   9.8256358e+00
   1.0000000e+01  -5.0000000e-01   9.8463550e+00
   1.0000000e+01   0.0000000e+00   9.8489358e+00
   1.0000000e+01   5.0000000e-01   9.8324759e+00
   1.0000000e+01   1.0000000e+00   9.7973207e+00
   1.0000000e+01   1.5000000e+00   9.7452173e+00
   1.0000000e+01   2.0000000e+00   9.6795098e+00
   1.0000000e+01   2.5000000e+00   9.6052364e+00
   1.0000000e+01   3.0000000e+00   9.5289671e+00
   1.0000000e+01   3.5000000e+00   9.4582750e+00
   1.0000000e+01   4.0000000e+00   9.4008430e+00
   1.0000000e+01   4.5000000e+00   9.3633454e+00
   1.0000000e+01   5.0000000e+00   9.3503499e+00
   1.0000000e+01   5.5000000e+00   9.3635182e+00
   1.0000000e+01   6.0000000e+00   9.4013284e+00
   1.0000000e+01   6.5000000e+00   9.4594037e+00
   1.0000000e+01   7.0000000e+00   9.5313662e+00
   1.0000000e+01   7.5000000e+00   9.6099970e+00
   1.0000000e+01   8.0000000e+00   9.6884157e+00
   1.0000000e+01   8.5000000e+00   9.7610229e+00
   1.0000000e+01   9.0000000e+00   9.8240415e+00
   1.0000000e+01   9.5000000e+00   9.8756237e+00
   1.0000000e+01   1.0000000e+01   9.9156008e+00


==> data/data2.dat <==
  -1.0000000e+01  -1.0000000e+01   1.0025320e+01
  -1.0000000e+01  -9.5000000e+00   9.5373134e+00
  -1.0000000e+01  -9.0000000e+00   9.0527886e+00
  -1.0000000e+01  -8.5000000e+00   8.5716951e+00
  -1.0000000e+01  -8.0000000e+00   8.0934790e+00
  -1.0000000e+01  -7.5000000e+00   7.6170071e+00
  -1.0000000e+01  -7.0000000e+00   7.1405995e+00
  -1.0000000e+01  -6.5000000e+00   6.6621902e+00
  -1.0000000e+01  -6.0000000e+00   6.1796078e+00
  -1.0000000e+01  -5.5000000e+00   5.6909246e+00
  -1.0000000e+01  -5.0000000e+00   5.1947950e+00
  -1.0000000e+01  -4.5000000e+00   4.6906950e+00
  -1.0000000e+01  -4.0000000e+00   4.1789932e+00
  -1.0000000e+01  -3.5000000e+00   3.6608242e+00
  -1.0000000e+01  -3.0000000e+00   3.1377896e+00
  -1.0000000e+01  -2.5000000e+00   2.6115518e+00
  -1.0000000e+01  -2.0000000e+00   2.0834173e+00
  -1.0000000e+01  -1.5000000e+00   1.5540018e+00
  -1.0000000e+01  -1.0000000e+00   1.0230548e+00
  -1.0000000e+01  -5.0000000e-01   4.8948803e-01
  -1.0000000e+01   0.0000000e+00   4.8381806e-02
  -1.0000000e+01   5.0000000e-01   5.9239891e-01
  -1.0000000e+01   1.0000000e+00   1.1440039e+00
  -1.0000000e+01   1.5000000e+00   1.7036345e+00
  -1.0000000e+01   2.0000000e+00   2.2702172e+00
  -1.0000000e+01   2.5000000e+00   2.8408918e+00
  -1.0000000e+01   3.0000000e+00   3.4110855e+00
  -1.0000000e+01   3.5000000e+00   3.9749947e+00
  -1.0000000e+01   4.0000000e+00   4.5264311e+00
  -1.0000000e+01   4.5000000e+00   5.0598790e+00
  -1.0000000e+01   5.0000000e+00   5.5715299e+00
  -1.0000000e+01   5.5000000e+00   6.0600389e+00
  -1.0000000e+01   6.0000000e+00   6.5268072e+00
  -1.0000000e+01   6.5000000e+00   6.9757172e+00
  -1.0000000e+01   7.0000000e+00   7.4123959e+00
  -1.0000000e+01   7.5000000e+00   7.8432026e+00
  -1.0000000e+01   8.0000000e+00   8.2741945e+00
  -1.0000000e+01   8.5000000e+00   8.7103001e+00
  -1.0000000e+01   9.0000000e+00   9.1548437e+00
  -1.0000000e+01   9.5000000e+00   9.6094512e+00
  -1.0000000e+01   1.0000000e+01   1.0074271e+01
  -9.5000000e+00  -1.0000000e+01   1.0037313e+01
  -9.5000000e+00  -9.5000000e+00   9.5549878e+00
  -9.5000000e+00  -9.0000000e+00   9.0777934e+00
  -9.5000000e+00  -8.5000000e+00   8.6056560e+00
  -9.5000000e+00  -8.0000000e+00   8.1377593e+00
  -9.5000000e+00  -7.5000000e+00   7.6724340e+00
  -9.5000000e+00  -7.0000000e+00   7.2072048e+00
  -9.5000000e+00  -6.5000000e+00   6.7390280e+00
  -9.5000000e+00  -6.0000000e+00   6.2647048e+00
  -9.5000000e+00  -5.5000000e+00   5.7813954e+00
  -9.5000000e+00  -5.0000000e+00   5.2871182e+00
  -9.5000000e+00  -4.5000000e+00   4.7811023e+00
  -9.5000000e+00  -4.0000000e+00   4.2638912e+00
  -9.5000000e+00  -3.5000000e+00   3.7371573e+00
  -9.5000000e+00  -3.0000000e+00   3.2032592e+00
  -9.5000000e+00  -2.5000000e+00   2.6646445e+00
  -9.5000000e+00  -2.0000000e+00   2.1232348e+00
  -9.5000000e+00  -1.5000000e+00   1.5799330e+00
  -9.5000000e+00  -1.0000000e+00   1.0343653e+00
  -9.5000000e+00  -5.0000000e-01   4.8492357e-01
  -9.5000000e+00   0.0000000e+00   7.0875468e-02
  -9.5000000e+00   5.0000000e-01   6.3575064e-01
  -9.5000000e+00   1.0000000e+00   1.2118240e+00
  -9.5000000e+00   1.5000000e+00   1.7997375e+00
  -9.5000000e+00   2.0000000e+00   2.3979053e+00
  -9.5000000e+00   2.5000000e+00   3.0021074e+00
  -9.5000000e+00   3.0000000e+00   3.6056007e+00
  -9.5000000e+00   3.5000000e+00   4.1998291e+00
  -9.5000000e+00   4.0000000e+00   4.7756704e+00
  -9.5000000e+00   4.5000000e+00   5.3249951e+00
  -9.5000000e+00   5.0000000e+00   5.8421907e+00
  -9.5000000e+00   5.5000000e+00   6.3252760e+00
  -9.5000000e+00   6.0000000e+00   6.7763168e+00
  -9.5000000e+00   6.5000000e+00   7.2010361e+00
  -9.5000000e+00   7.0000000e+00   7.6077272e+00
  -9.5000000e+00   7.5000000e+00   8.0057626e+00
  -9.5000000e+00   8.0000000e+00   8.4040696e+00
  -9.5000000e+00   8.5000000e+00   8.8099116e+00
  -9.5000000e+00   9.0000000e+00   9.2281877e+00
  -9.5000000e+00   9.5000000e+00   9.6612946e+00
  -9.5000000e+00   1.0000000e+01   1.0109451e+01
  -9.0000000e+00  -1.0000000e+01   1.0052789e+01
  -9.0000000e+00  -9.5000000e+00   9.5777934e+00
  -9.0000000e+00  -9.0000000e+00   9.1100578e+00
  -9.0000000e+00  -8.5000000e+00   8.6494771e+00
  -9.0000000e+00  -8.0000000e+00   8.1948969e+00
  -9.0000000e+00  -7.5000000e+00   7.7439565e+00
  -9.0000000e+00  -7.0000000e+00   7.2931551e+00
  -9.0000000e+00  -6.5000000e+00   6.8381885e+00
  -9.0000000e+00  -6.0000000e+00   6.3745332e+00
  -9.0000000e+00  -5.5000000e+00   5.8981745e+00
  -9.0000000e+00  -5.0000000e+00   5.4063115e+00
  -9.0000000e+00  -4.5000000e+00   4.8978560e+00
  -9.0000000e+00  -4.0000000e+00   4.3735785e+00
  -9.0000000e+00  -3.5000000e+00   3.8358446e+00
  -9.0000000e+00  -3.0000000e+00   3.2879887e+00
  -9.0000000e+00  -2.5000000e+00   2.7334681e+00
  -9.0000000e+00  -2.0000000e+00   2.1749936e+00
  -9.0000000e+00  -1.5000000e+00   1.6138331e+00
  -9.0000000e+00  -1.0000000e+00   1.0494476e+00
  -9.0000000e+00  -5.0000000e-01   4.7955338e-01
  -9.0000000e+00   0.0000000e+00   9.9368972e-02
  -9.0000000e+00   5.0000000e-01   6.9116800e-01
  -9.0000000e+00   1.0000000e+00   1.2988437e+00
  -9.0000000e+00   1.5000000e+00   1.9232980e+00
  -9.0000000e+00   2.0000000e+00   2.5622787e+00
  -9.0000000e+00   2.5000000e+00   3.2098056e+00
  -9.0000000e+00   3.0000000e+00   3.8563294e+00
  -9.0000000e+00   3.5000000e+00   4.4897378e+00
  -9.0000000e+00   4.0000000e+00   5.0971201e+00
  -9.0000000e+00   4.5000000e+00   5.6669728e+00
  -9.0000000e+00   5.0000000e+00   6.1913554e+00
  -9.0000000e+00   5.5000000e+00   6.6674663e+00
  -9.0000000e+00   6.0000000e+00   7.0982309e+00
  -9.0000000e+00   6.5000000e+00   7.4917481e+00
  -9.0000000e+00   7.0000000e+00   7.8597533e+00
  -9.0000000e+00   7.5000000e+00   8.2155084e+00
  -9.0000000e+00   8.0000000e+00   8.5716444e+00
  -9.0000000e+00   8.5000000e+00   8.9384387e+00
  -9.0000000e+00   9.0000000e+00   9.3228227e+00
  -9.0000000e+00   9.5000000e+00   9.7281877e+00
  -9.0000000e+00   1.0000000e+01   1.0154844e+01
  -8.5000000e+00  -1.0000000e+01   1.0071695e+01
  -8.5000000e+00  -9.5000000e+00   9.6056560e+00
  -8.5000000e+00  -9.0000000e+00   9.1494771e+00
  -8.5000000e+00  -8.5000000e+00   8.7030168e+00
  -8.5000000e+00  -8.0000000e+00   8.2647084e+00
  -8.5000000e+00  -7.5000000e+00   7.8313473e+00
  -8.5000000e+00  -7.0000000e+00   7.3981812e+00
  -8.5000000e+00  -6.5000000e+00   6.9593679e+00
  -8.5000000e+00  -6.0000000e+00   6.5087682e+00
  -8.5000000e+00  -5.5000000e+00   6.0409349e+00
  -8.5000000e+00  -5.0000000e+00   5.5520695e+00
  -8.5000000e+00  -4.5000000e+00   5.0406989e+00
  -8.5000000e+00  -4.0000000e+00   4.5078726e+00
  -8.5000000e+00  -3.5000000e+00   3.9568030e+00
  -8.5000000e+00  -3.0000000e+00   3.3920133e+00
  -8.5000000e+00  -2.5000000e+00   2.8181885e+00
  -8.5000000e+00  -2.0000000e+00   2.2389942e+00
  -8.5000000e+00  -1.5000000e+00   1.6561331e+00
  -8.5000000e+00  -1.0000000e+00   1.0688526e+00
  -8.5000000e+00  -5.0000000e-01   4.7403304e-01
  -8.5000000e+00   0.0000000e+00   1.3311799e-01
  -8.5000000e+00   5.0000000e-01   7.5783180e-01
  -8.5000000e+00   1.0000000e+00   1.4041783e+00
  -8.5000000e+00   1.5000000e+00   2.0733703e+00
  -8.5000000e+00   2.0000000e+00   2.7623305e+00
  -8.5000000e+00   2.5000000e+00   3.4629166e+00
  -8.5000000e+00   3.0000000e+00   4.1621397e+00
  -8.5000000e+00   3.5000000e+00   4.8435336e+00
  -8.5000000e+00   4.0000000e+00   5.4895532e+00
  -8.5000000e+00   4.5000000e+00   6.0845696e+00
  -8.5000000e+00   5.0000000e+00   6.6177980e+00
  -8.5000000e+00   5.5000000e+00   7.0854365e+00
  -8.5000000e+00   6.0000000e+00   7.4914629e+00
  -8.5000000e+00   6.5000000e+00   7.8468823e+00
  -8.5000000e+00   7.0000000e+00   8.1676387e+00
  -8.5000000e+00   7.5000000e+00   8.4717477e+00
  -8.5000000e+00   8.0000000e+00   8.7763679e+00
  -8.5000000e+00   8.5000000e+00   9.0954596e+00
  -8.5000000e+00   9.0000000e+00   9.4384386e+00
  -8.5000000e+00   9.5000000e+00   9.8099115e+00
  -8.5000000e+00   1.0000000e+01   1.0210300e+01
  -8.0000000e+00  -1.0000000e+01   1.0093479e+01
  -8.0000000e+00  -9.5000000e+00   9.6377592e+00
  -8.0000000e+00  -9.0000000e+00   9.1948968e+00
  -8.0000000e+00  -8.5000000e+00   8.7647083e+00
  -8.0000000e+00  -8.0000000e+00   8.3451528e+00
  -8.0000000e+00  -7.5000000e+00   7.9320554e+00
  -8.0000000e+00  -7.0000000e+00   7.5192247e+00
  -8.0000000e+00  -6.5000000e+00   7.0990500e+00
  -8.0000000e+00  -6.0000000e+00   6.6635357e+00
  -8.0000000e+00  -5.5000000e+00   6.2055898e+00
  -8.0000000e+00  -5.0000000e+00   5.7202707e+00
  -8.0000000e+00  -4.5000000e+00   5.2056675e+00
  -8.0000000e+00  -4.0000000e+00   4.6631543e+00
  -8.0000000e+00  -3.5000000e+00   4.0969184e+00
  -8.0000000e+00  -3.0000000e+00   3.5128473e+00
  -8.0000000e+00  -2.5000000e+00   2.9170282e+00
  -8.0000000e+00  -2.0000000e+00   2.3142094e+00
  -8.0000000e+00  -1.5000000e+00   1.7065726e+00
  -8.0000000e+00  -1.0000000e+00   1.0930967e+00
  -8.0000000e+00  -5.0000000e-01   4.6967829e-01
  -8.0000000e+00   0.0000000e+00   1.6995531e-01
  -8.0000000e+00   5.0000000e-01   8.3263358e-01
  -8.0000000e+00   1.0000000e+00   1.5236543e+00
  -8.0000000e+00   1.5000000e+00   2.2445742e+00
  -8.0000000e+00   2.0000000e+00   2.9913456e+00
  -8.0000000e+00   2.5000000e+00   3.7533124e+00
  -8.0000000e+00   3.0000000e+00   4.5135008e+00
  -8.0000000e+00   3.5000000e+00   5.2504108e+00
  -8.0000000e+00   4.0000000e+00   5.9411453e+00
  -8.0000000e+00   4.5000000e+00   6.5653170e+00
  -8.0000000e+00   5.0000000e+00   7.1088631e+00
  -8.0000000e+00   5.5000000e+00   7.5668327e+00
  -8.0000000e+00   6.0000000e+00   7.9444216e+00
  -8.0000000e+00   6.5000000e+00   8.2559895e+00
  -8.0000000e+00   7.0000000e+00   8.5223350e+00
  -8.0000000e+00   7.5000000e+00   8.7669563e+00
  -8.0000000e+00   8.0000000e+00   9.0122316e+00
  -8.0000000e+00   8.5000000e+00   9.2763676e+00
  -8.0000000e+00   9.0000000e+00   9.5716441e+00
  -8.0000000e+00   9.5000000e+00   9.9040693e+00
  -8.0000000e+00   1.0000000e+01   1.0274194e+01
  -7.5000000e+00  -1.0000000e+01   1.0117007e+01
  -7.5000000e+00  -9.5000000e+00   9.6724337e+00
  -7.5000000e+00  -9.0000000e+00   9.2439561e+00
  -7.5000000e+00  -8.5000000e+00   8.8313468e+00
  -7.5000000e+00  -8.0000000e+00   8.4320549e+00
  -7.5000000e+00  -7.5000000e+00   8.0408608e+00
  -7.5000000e+00  -7.0000000e+00   7.6500238e+00
  -7.5000000e+00  -6.5000000e+00   7.2500304e+00
  -7.5000000e+00  -6.0000000e+00   6.8308891e+00
  -7.5000000e+00  -5.5000000e+00   6.3837424e+00
  -7.5000000e+00  -5.0000000e+00   5.9024258e+00
  -7.5000000e+00  -4.5000000e+00   5.3845653e+00
  -7.5000000e+00  -4.0000000e+00   4.8318920e+00
  -7.5000000e+00  -3.5000000e+00   4.2496454e+00
  -7.5000000e+00  -3.0000000e+00   3.6451749e+00
  -7.5000000e+00  -2.5000000e+00   3.0260607e+00
  -7.5000000e+00  -2.0000000e+00   2.3981874e+00
  -7.5000000e+00  -1.5000000e+00   1.7642137e+00
  -7.5000000e+00  -1.0000000e+00   1.1227858e+00
  -7.5000000e+00  -5.0000000e-01   4.6870101e-01
  -7.5000000e+00   0.0000000e+00   2.0593819e-01
  -7.5000000e+00   5.0000000e-01   9.0969652e-01
  -7.5000000e+00   1.0000000e+00   1.6491887e+00
  -7.5000000e+00   1.5000000e+00   2.4263172e+00
  -7.5000000e+00   2.0000000e+00   3.2359490e+00
  -7.5000000e+00   2.5000000e+00   4.0646701e+00
  -7.5000000e+00   3.0000000e+00   4.8911632e+00
  -7.5000000e+00   3.5000000e+00   5.6884582e+00
  -7.5000000e+00   4.0000000e+00   6.4278561e+00
  -7.5000000e+00   4.5000000e+00   7.0838188e+00
  -7.5000000e+00   5.0000000e+00   7.6387428e+00
  -7.5000000e+00   5.5000000e+00   8.0864416e+00
  -7.5000000e+00   6.0000000e+00   8.4334373e+00
  -7.5000000e+00   6.5000000e+00   8.6977240e+00
  -7.5000000e+00   7.0000000e+00   8.9053544e+00
  -7.5000000e+00   7.5000000e+00   9.0857571e+00
  -7.5000000e+00   8.0000000e+00   9.2669551e+00
  -7.5000000e+00   8.5000000e+00   9.4717464e+00
  -7.5000000e+00   9.0000000e+00   9.7155073e+00
  -7.5000000e+00   9.5000000e+00   1.0005762e+01
  -7.5000000e+00   1.0000000e+01   1.0343202e+01
  -7.0000000e+00  -1.0000000e+01   1.0140599e+01
  -7.0000000e+00  -9.5000000e+00   9.7072039e+00
  -7.0000000e+00  -9.0000000e+00   9.2931539e+00
  -7.0000000e+00  -8.5000000e+00   8.8981797e+00
  -7.0000000e+00  -8.0000000e+00   8.5192229e+00
  -7.0000000e+00  -7.5000000e+00   8.1500222e+00
  -7.0000000e+00  -7.0000000e+00   7.7812929e+00
  -7.0000000e+00  -6.5000000e+00   7.4016260e+00
  -7.0000000e+00  -6.0000000e+00   6.9990453e+00
  -7.0000000e+00  -5.5000000e+00   6.5629431e+00
  -7.0000000e+00  -5.0000000e+00   6.0859490e+00
  -7.0000000e+00  -4.5000000e+00   5.5652433e+00
  -7.0000000e+00  -4.0000000e+00   5.0029260e+00
  -7.0000000e+00  -3.5000000e+00   4.4052894e+00
  -7.0000000e+00  -3.0000000e+00   3.7811299e+00
  -7.0000000e+00  -2.5000000e+00   3.1394842e+00
  -7.0000000e+00  -2.0000000e+00   2.4873174e+00
  -7.0000000e+00  -1.5000000e+00   1.8276941e+00
  -7.0000000e+00  -1.0000000e+00   1.1588510e+00
  -7.0000000e+00  -5.0000000e-01   4.7441556e-01
  -7.0000000e+00   0.0000000e+00   2.3518505e-01
  -7.0000000e+00   5.0000000e-01   9.8027203e-01
  -7.0000000e+00   1.0000000e+00   1.7687640e+00
  -7.0000000e+00   1.5000000e+00   2.6028640e+00
  -7.0000000e+00   2.0000000e+00   3.4762829e+00
  -7.0000000e+00   2.5000000e+00   4.3727662e+00
  -7.0000000e+00   3.0000000e+00   5.2665682e+00
  -7.0000000e+00   3.5000000e+00   6.1251755e+00
  -7.0000000e+00   4.0000000e+00   6.9140313e+00
  -7.0000000e+00   4.5000000e+00   7.6024139e+00
  -7.0000000e+00   5.0000000e+00   8.1691670e+00
  -7.0000000e+00   5.5000000e+00   8.6068769e+00
  -7.0000000e+00   6.0000000e+00   8.9234133e+00
  -7.0000000e+00   6.5000000e+00   9.1404355e+00
  -7.0000000e+00   7.0000000e+00   9.2892841e+00
  -7.0000000e+00   7.5000000e+00   9.4053505e+00
  -7.0000000e+00   8.0000000e+00   9.5223305e+00
  -7.0000000e+00   8.5000000e+00   9.6676347e+00
  -7.0000000e+00   9.0000000e+00   9.8597503e+00
  -7.0000000e+00   9.5000000e+00   1.0107725e+01
  -7.0000000e+00   1.0000000e+01   1.0412394e+01
  -6.5000000e+00  -1.0000000e+01   1.0162189e+01
  -6.5000000e+00  -9.5000000e+00   9.7390257e+00
  -6.5000000e+00  -9.0000000e+00   9.3381852e+00
  -6.5000000e+00  -8.5000000e+00   8.9593636e+00
  -6.5000000e+00  -8.0000000e+00   8.5990446e+00
  -6.5000000e+00  -7.5000000e+00   8.2500245e+00
  -6.5000000e+00  -7.0000000e+00   7.9016210e+00
  -6.5000000e+00  -6.5000000e+00   7.5407134e+00
  -6.5000000e+00  -6.0000000e+00   7.1535385e+00
  -6.5000000e+00  -5.5000000e+00   6.7279207e+00
  -6.5000000e+00  -5.0000000e+00   6.2554229e+00
  -6.5000000e+00  -4.5000000e+00   5.7328495e+00
  -6.5000000e+00  -4.0000000e+00   5.1626571e+00
  -6.5000000e+00  -3.5000000e+00   4.5520984e+00
  -6.5000000e+00  -3.0000000e+00   3.9112594e+00
  -6.5000000e+00  -2.5000000e+00   3.2504403e+00
  -6.5000000e+00  -2.0000000e+00   2.5774915e+00
  -6.5000000e+00  -1.5000000e+00   1.8957221e+00
  -6.5000000e+00  -1.0000000e+00   1.2028611e+00
  -6.5000000e+00  -5.0000000e-01   4.9134790e-01
  -6.5000000e+00   0.0000000e+00   2.5000468e-01
  -6.5000000e+00   5.0000000e-01   1.0331540e+00
  -6.5000000e+00   1.0000000e+00   1.8671832e+00
  -6.5000000e+00   1.5000000e+00   2.7544888e+00
  -6.5000000e+00   2.0000000e+00   3.6876070e+00
  -6.5000000e+00   2.5000000e+00   4.6475499e+00
  -6.5000000e+00   3.0000000e+00   5.6043930e+00
  -6.5000000e+00   3.5000000e+00   6.5204465e+00
  -6.5000000e+00   4.0000000e+00   7.3557236e+00
  -6.5000000e+00   4.5000000e+00   8.0747244e+00
  -6.5000000e+00   5.0000000e+00   8.6530385e+00
  -6.5000000e+00   5.5000000e+00   9.0821481e+00
  -6.5000000e+00   6.0000000e+00   9.3711882e+00
  -6.5000000e+00   6.5000000e+00   9.5452086e+00
  -6.5000000e+00   7.0000000e+00   9.6404232e+00
  -6.5000000e+00   7.5000000e+00   9.6977092e+00
  -6.5000000e+00   8.0000000e+00   9.7559761e+00
  -6.5000000e+00   8.5000000e+00   9.8468714e+00
  -6.5000000e+00   9.0000000e+00   9.9917399e+00
  -6.5000000e+00   9.5000000e+00   1.0201030e+01
  -6.5000000e+00   1.0000000e+01   1.0475713e+01
  -6.0000000e+00  -1.0000000e+01   1.0179604e+01
  -6.0000000e+00  -9.5000000e+00   9.7646989e+00
  -6.0000000e+00  -9.0000000e+00   9.3745249e+00
  -6.0000000e+00  -8.5000000e+00   9.0087571e+00
  -6.0000000e+00  -8.0000000e+00   8.6635215e+00
  -6.0000000e+00  -7.5000000e+00   8.3308722e+00
  -6.0000000e+00  -7.0000000e+00   7.9990275e+00
  -6.0000000e+00  -6.5000000e+00   7.6535242e+00
  -6.0000000e+00  -6.0000000e+00   7.2792075e+00
  -6.0000000e+00  -5.5000000e+00   6.8626970e+00
  -6.0000000e+00  -5.0000000e+00   6.3947575e+00
  -6.0000000e+00  -4.5000000e+00   5.8719453e+00
  -6.0000000e+00  -4.0000000e+00   5.2970376e+00
  -6.0000000e+00  -3.5000000e+00   4.6780563e+00
  -6.0000000e+00  -3.0000000e+00   4.0260687e+00
  -6.0000000e+00  -2.5000000e+00   3.3522736e+00
  -6.0000000e+00  -2.0000000e+00   2.6650576e+00
  -6.0000000e+00  -1.5000000e+00   1.9677084e+00
  -6.0000000e+00  -1.0000000e+00   1.2573161e+00
  -6.0000000e+00  -5.0000000e-01   5.2515875e-01
  -6.0000000e+00   0.0000000e+00   2.4139263e-01
  -6.0000000e+00   5.0000000e-01   1.0556652e+00
  -6.0000000e+00   1.0000000e+00   1.9276317e+00
  -6.0000000e+00   1.5000000e+00   2.8597055e+00
  -6.0000000e+00   2.0000000e+00   3.8432717e+00
  -6.0000000e+00   2.5000000e+00   4.8569087e+00
  -6.0000000e+00   3.0000000e+00   5.8671016e+00
  -6.0000000e+00   3.5000000e+00   6.8318067e+00
  -6.0000000e+00   4.0000000e+00   7.7065360e+00
  -6.0000000e+00   4.5000000e+00   8.4518757e+00
  -6.0000000e+00   5.0000000e+00   9.0407845e+00
  -6.0000000e+00   5.5000000e+00   9.4638867e+00
  -6.0000000e+00   6.0000000e+00   9.7313935e+00
  -6.0000000e+00   6.5000000e+00   9.8711525e+00
  -6.0000000e+00   7.0000000e+00   9.9233686e+00
  -6.0000000e+00   7.5000000e+00   9.9333951e+00
  -6.0000000e+00   8.0000000e+00   9.9443861e+00
  -6.0000000e+00   8.5000000e+00   9.9914351e+00
  -6.0000000e+00   9.0000000e+00   1.0098210e+01
  -6.0000000e+00   9.5000000e+00   1.0276302e+01
  -6.0000000e+00   1.0000000e+01   1.0526797e+01
  -5.5000000e+00  -1.0000000e+01   1.0190915e+01
  -5.5000000e+00  -9.5000000e+00   9.7813813e+00
  -5.5000000e+00  -9.0000000e+00   9.3981545e+00
  -5.5000000e+00  -8.5000000e+00   9.0409079e+00
  -5.5000000e+00  -8.0000000e+00   8.7055548e+00
  -5.5000000e+00  -7.5000000e+00   8.3836996e+00
  -5.5000000e+00  -7.0000000e+00   8.0628943e+00
  -5.5000000e+00  -6.5000000e+00   7.7278711e+00
  -5.5000000e+00  -6.0000000e+00   7.3626589e+00
  -5.5000000e+00  -5.5000000e+00   6.9531983e+00
  -5.5000000e+00  -5.0000000e+00   6.4898451e+00
  -5.5000000e+00  -4.5000000e+00   5.9690907e+00
  -5.5000000e+00  -4.0000000e+00   5.3939783e+00
  -5.5000000e+00  -3.5000000e+00   4.7730192e+00
  -5.5000000e+00  -3.0000000e+00   4.1178149e+00
  -5.5000000e+00  -2.5000000e+00   3.4399377e+00
  -5.5000000e+00  -2.0000000e+00   2.7478115e+00
  -5.5000000e+00  -1.5000000e+00   2.0443282e+00
  -5.5000000e+00  -1.0000000e+00   1.3257617e+00
  -5.5000000e+00  -5.0000000e-01   5.8228130e-01
  -5.5000000e+00   0.0000000e+00   1.9992294e-01
  -5.5000000e+00   5.0000000e-01   1.0351556e+00
  -5.5000000e+00   1.0000000e+00   1.9338807e+00
  -5.5000000e+00   1.5000000e+00   2.8982790e+00
  -5.5000000e+00   2.0000000e+00   3.9186334e+00
  -5.5000000e+00   2.5000000e+00   4.9715393e+00
  -5.5000000e+00   3.0000000e+00   6.0207662e+00
  -5.5000000e+00   3.5000000e+00   7.0211286e+00
  -5.5000000e+00   4.0000000e+00   7.9250017e+00
  -5.5000000e+00   4.5000000e+00   8.6903238e+00
  -5.5000000e+00   5.0000000e+00   9.2883329e+00
  -5.5000000e+00   5.5000000e+00   9.7091532e+00
  -5.5000000e+00   6.0000000e+00   9.9637915e+00
  -5.5000000e+00   6.5000000e+00   1.0082024e+01
  -5.5000000e+00   7.0000000e+00   1.0106755e+01
  -5.5000000e+00   7.5000000e+00   1.0086335e+01
  -5.5000000e+00   8.0000000e+00   1.0066745e+01
  -5.5000000e+00   8.5000000e+00   1.0085369e+01
  -5.5000000e+00   9.0000000e+00   1.0167416e+01
  -5.5000000e+00   9.5000000e+00   1.0325241e+01
  -5.5000000e+00   1.0000000e+01   1.0560015e+01
  -5.0000000e+00  -1.0000000e+01   1.0194773e+01
  -5.0000000e+00  -9.5000000e+00   9.7870855e+00
  -5.0000000e+00  -9.0000000e+00   9.4062653e+00
  -5.0000000e+00  -8.5000000e+00   9.0520068e+00
  -5.0000000e+00  -8.0000000e+00   8.7201894e+00
  -5.0000000e+00  -7.5000000e+00   8.4023249e+00
  -5.0000000e+00  -7.0000000e+00   8.0858304e+00
  -5.0000000e+00  -6.5000000e+00   7.7552929e+00
  -5.0000000e+00  -6.0000000e+00   7.3946307e+00
  -5.0000000e+00  -5.5000000e+00   6.9897517e+00
  -5.0000000e+00  -5.0000000e+00   6.5310817e+00
  -5.0000000e+00  -4.5000000e+00   6.0152746e+00
  -5.0000000e+00  -4.0000000e+00   5.4455749e+00
  -5.0000000e+00  -3.5000000e+00   4.8306415e+00
  -5.0000000e+00  -3.0000000e+00   4.1820599e+00
  -5.0000000e+00  -2.5000000e+00   3.5111264e+00
  -5.0000000e+00  -2.0000000e+00   2.8256800e+00
  -5.0000000e+00  -1.5000000e+00   2.1277440e+00
  -5.0000000e+00  -1.0000000e+00   1.4125437e+00
  -5.0000000e+00  -5.0000000e-01   6.6918862e-01
  -5.0000000e+00   0.0000000e+00   1.1700439e-01
  -5.0000000e+00   5.0000000e-01   9.6084268e-01
  -5.0000000e+00   1.0000000e+00   1.8727927e+00
  -5.0000000e+00   1.5000000e+00   2.8544881e+00
  -5.0000000e+00   2.0000000e+00   3.8951545e+00
  -5.0000000e+00   2.5000000e+00   4.9699372e+00
  -5.0000000e+00   3.0000000e+00   6.0409391e+00
  -5.0000000e+00   3.5000000e+00   7.0612963e+00
  -5.0000000e+00   4.0000000e+00   7.9819005e+00
  -5.0000000e+00   4.5000000e+00   8.7595795e+00
  -5.0000000e+00   5.0000000e+00   9.3649585e+00
  -5.0000000e+00   5.5000000e+00   9.7880993e+00
  -5.0000000e+00   6.0000000e+00   1.0040468e+01
  -5.0000000e+00   6.5000000e+00   1.0152714e+01
  -5.0000000e+00   7.0000000e+00   1.0168870e+01
  -5.0000000e+00   7.5000000e+00   1.0138491e+01
  -5.0000000e+00   8.0000000e+00   1.0108660e+01
  -5.0000000e+00   8.5000000e+00   1.0117641e+01
  -5.0000000e+00   9.0000000e+00   1.0191240e+01
  -5.0000000e+00   9.5000000e+00   1.0342109e+01
  -5.0000000e+00   1.0000000e+01   1.0571474e+01
  -4.5000000e+00  -1.0000000e+01   1.0190646e+01
  -4.5000000e+00  -9.5000000e+00   9.7810297e+00
  -4.5000000e+00  -9.0000000e+00   9.3977534e+00
  -4.5000000e+00  -8.5000000e+00   9.0405597e+00
  -4.5000000e+00  -8.0000000e+00   8.7054863e+00
  -4.5000000e+00  -7.5000000e+00   8.3843395e+00
  -4.5000000e+00  -7.0000000e+00   8.0649746e+00
  -4.5000000e+00  -6.5000000e+00   7.7325462e+00
  -4.5000000e+00  -6.0000000e+00   7.3716262e+00
  -4.5000000e+00  -5.5000000e+00   6.9687920e+00
  -4.5000000e+00  -5.0000000e+00   6.5150632e+00
  -4.5000000e+00  -4.5000000e+00   6.0075089e+00
  -4.5000000e+00  -4.0000000e+00   5.4495106e+00
  -4.5000000e+00  -3.5000000e+00   4.8495074e+00
  -4.5000000e+00  -3.0000000e+00   4.2184691e+00
  -4.5000000e+00  -2.5000000e+00   3.5666990e+00
  -4.5000000e+00  -2.0000000e+00   2.9007545e+00
  -4.5000000e+00  -1.5000000e+00   2.2212452e+00
  -4.5000000e+00  -1.0000000e+00   1.5220586e+00
  -4.5000000e+00  -5.0000000e-01   7.9126029e-01
  -4.5000000e+00   0.0000000e+00   1.3597498e-02
  -4.5000000e+00   5.0000000e-01   8.2574240e-01
  -4.5000000e+00   1.0000000e+00   1.7366980e+00
  -4.5000000e+00   1.5000000e+00   2.7199958e+00
  -4.5000000e+00   2.0000000e+00   3.7638151e+00
  -4.5000000e+00   2.5000000e+00   4.8423787e+00
  -4.5000000e+00   3.0000000e+00   5.9172013e+00
  -4.5000000e+00   3.5000000e+00   6.9412686e+00
  -4.5000000e+00   4.0000000e+00   7.8657285e+00
  -4.5000000e+00   4.5000000e+00   8.6479253e+00
  -4.5000000e+00   5.0000000e+00   9.2590510e+00
  -4.5000000e+00   5.5000000e+00   9.6895770e+00
  -4.5000000e+00   6.0000000e+00   9.9510780e+00
  -4.5000000e+00   6.5000000e+00   1.0073966e+01
  -4.5000000e+00   7.0000000e+00   1.0101742e+01
  -4.5000000e+00   7.5000000e+00   1.0083254e+01
  -4.5000000e+00   8.0000000e+00   1.0064864e+01
  -4.5000000e+00   8.5000000e+00   1.0084222e+01
  -4.5000000e+00   9.0000000e+00   1.0166716e+01
  -4.5000000e+00   9.5000000e+00   1.0324814e+01
  -4.5000000e+00   1.0000000e+01   1.0559756e+01
  -4.0000000e+00  -1.0000000e+01   1.0178888e+01
  -4.0000000e+00  -9.5000000e+00   9.7637368e+00
  -4.0000000e+00  -9.0000000e+00   9.3733602e+00
  -4.0000000e+00  -8.5000000e+00   9.0075762e+00
  -4.0000000e+00  -8.0000000e+00   8.6627681e+00
  -4.0000000e+00  -7.5000000e+00   8.3314095e+00
  -4.0000000e+00  -7.0000000e+00   8.0023487e+00
  -4.0000000e+00  -6.5000000e+00   7.6619974e+00
  -4.0000000e+00  -6.0000000e+00   7.2963229e+00
  -4.0000000e+00  -5.5000000e+00   6.8932566e+00
  -4.0000000e+00  -5.0000000e+00   6.4449262e+00
  -4.0000000e+00  -4.5000000e+00   5.9490698e+00
  -4.0000000e+00  -4.0000000e+00   5.4091518e+00
  -4.0000000e+00  -3.5000000e+00   4.8330385e+00
  -4.0000000e+00  -3.0000000e+00   4.2304962e+00
  -4.0000000e+00  -2.5000000e+00   3.6101209e+00
  -4.0000000e+00  -2.0000000e+00   2.9764792e+00
  -4.0000000e+00  -1.5000000e+00   2.3281932e+00
  -4.0000000e+00  -1.0000000e+00   1.6574785e+00
  -4.0000000e+00  -5.0000000e-01   9.5131999e-01
  -4.0000000e+00   0.0000000e+00   1.9414718e-01
  -4.0000000e+00   5.0000000e-01   6.2839942e-01
  -4.0000000e+00   1.0000000e+00   1.5252159e+00
  -4.0000000e+00   1.5000000e+00   2.4957454e+00
  -4.0000000e+00   2.0000000e+00   3.5270798e+00
  -4.0000000e+00   2.5000000e+00   4.5929582e+00
  -4.0000000e+00   3.0000000e+00   5.6552703e+00
  -4.0000000e+00   3.5000000e+00   6.6682478e+00
  -4.0000000e+00   4.0000000e+00   7.5849062e+00
  -4.0000000e+00   4.5000000e+00   8.3646266e+00
  -4.0000000e+00   5.0000000e+00   8.9802787e+00
  -4.0000000e+00   5.5000000e+00   9.4231973e+00
  -4.0000000e+00   6.0000000e+00   9.7047492e+00
  -4.0000000e+00   6.5000000e+00   9.8540745e+00
  -4.0000000e+00   7.0000000e+00   9.9125880e+00
  -4.0000000e+00   7.5000000e+00   9.9266499e+00
  -4.0000000e+00   8.0000000e+00   9.9401799e+00
  -4.0000000e+00   8.5000000e+00   9.9888121e+00
  -4.0000000e+00   9.0000000e+00   1.0096574e+01
  -4.0000000e+00   9.5000000e+00   1.0275284e+01
  -4.0000000e+00   1.0000000e+01   1.0526169e+01
  -3.5000000e+00  -1.0000000e+01   1.0160610e+01
  -3.5000000e+00  -9.5000000e+00   9.7368420e+00
  -3.5000000e+00  -9.0000000e+00   9.3353986e+00
  -3.5000000e+00  -8.5000000e+00   8.9561972e+00
  -3.5000000e+00  -8.0000000e+00   8.5961289e+00
  -3.5000000e+00  -7.5000000e+00   8.2486580e+00
  -3.5000000e+00  -7.0000000e+00   7.9041051e+00
  -3.5000000e+00  -6.5000000e+00   7.5507379e+00
  -3.5000000e+00  -6.0000000e+00   7.1765640e+00
  -3.5000000e+00  -5.5000000e+00   6.7714671e+00
  -3.5000000e+00  -5.0000000e+00   6.3291368e+00
  -3.5000000e+00  -4.5000000e+00   5.8482090e+00
  -3.5000000e+00  -4.0000000e+00   5.3321916e+00
  -3.5000000e+00  -3.5000000e+00   4.7880734e+00
  -3.5000000e+00  -3.0000000e+00   4.2238993e+00
  -3.5000000e+00  -2.5000000e+00   3.6459168e+00
  -3.5000000e+00  -2.0000000e+00   3.0560491e+00
  -3.5000000e+00  -1.5000000e+00   2.4503825e+00
  -3.5000000e+00  -1.0000000e+00   1.8191129e+00
  -3.5000000e+00  -5.0000000e-01   1.1480548e+00
  -3.5000000e+00   0.0000000e+00   4.2149015e-01
  -3.5000000e+00   5.0000000e-01   3.7411865e-01
  -3.5000000e+00   1.0000000e+00   1.2461811e+00
  -3.5000000e+00   1.5000000e+00   2.1925026e+00
  -3.5000000e+00   2.0000000e+00   3.1989939e+00
  -3.5000000e+00   2.5000000e+00   4.2392083e+00
  -3.5000000e+00   3.0000000e+00   5.2761461e+00
  -3.5000000e+00   3.5000000e+00   6.2663921e+00
  -3.5000000e+00   4.0000000e+00   7.1661306e+00
  -3.5000000e+00   4.5000000e+00   7.9380226e+00
  -3.5000000e+00   5.0000000e+00   8.5575344e+00
  -3.5000000e+00   5.5000000e+00   9.0172482e+00
  -3.5000000e+00   6.0000000e+00   9.3280759e+00
  -3.5000000e+00   6.5000000e+00   9.5170454e+00
  -3.5000000e+00   7.0000000e+00   9.6222148e+00
  -3.5000000e+00   7.5000000e+00   9.6859897e+00
  -3.5000000e+00   8.0000000e+00   9.7484370e+00
  -3.5000000e+00   8.5000000e+00   9.8420193e+00
  -3.5000000e+00   9.0000000e+00   9.9886226e+00
  -3.5000000e+00   9.5000000e+00   1.0199041e+01
  -3.5000000e+00   1.0000000e+01   1.0474460e+01
  -3.0000000e+00  -1.0000000e+01   1.0137370e+01
  -3.0000000e+00  -9.5000000e+00   9.7026408e+00
  -3.0000000e+00  -9.0000000e+00   9.2871139e+00
  -3.0000000e+00  -8.5000000e+00   8.8908252e+00
  -3.0000000e+00  -8.0000000e+00   8.5112985e+00
  -3.0000000e+00  -7.5000000e+00   8.1432371e+00
  -3.0000000e+00  -7.0000000e+00   7.7788032e+00
  -3.0000000e+00  -6.5000000e+00   7.4085804e+00
  -3.0000000e+00  -6.0000000e+00   7.0231143e+00
  -3.0000000e+00  -5.5000000e+00   6.6147037e+00
  -3.0000000e+00  -5.0000000e+00   6.1789534e+00
  -3.0000000e+00  -4.5000000e+00   5.7155779e+00
  -3.0000000e+00  -4.0000000e+00   5.2281012e+00
  -3.0000000e+00  -3.5000000e+00   4.7223995e+00
  -3.0000000e+00  -3.0000000e+00   4.2043899e+00
  -3.0000000e+00  -2.5000000e+00   3.6774600e+00
  -3.0000000e+00  -2.0000000e+00   3.1403586e+00
  -3.0000000e+00  -1.5000000e+00   2.5861749e+00
  -3.0000000e+00  -1.0000000e+00   2.0027699e+00
  -3.0000000e+00  -5.0000000e-01   1.3746686e+00
  -3.0000000e+00   0.0000000e+00   6.8609147e-01
  -3.0000000e+00   5.0000000e-01   7.5425226e-02
  -3.0000000e+00   1.0000000e+00   9.1547334e-01
  -3.0000000e+00   1.5000000e+00   1.8299301e+00
  -3.0000000e+00   2.0000000e+00   2.8034034e+00
  -3.0000000e+00   2.5000000e+00   3.8094090e+00
  -3.0000000e+00   3.0000000e+00   4.8125171e+00
  -3.0000000e+00   3.5000000e+00   5.7723968e+00
  -3.0000000e+00   4.0000000e+00   6.6492828e+00
  -3.0000000e+00   4.5000000e+00   7.4099731e+00
  -3.0000000e+00   5.0000000e+00   8.0331727e+00
  -3.0000000e+00   5.5000000e+00   8.5129882e+00
  -3.0000000e+00   6.0000000e+00   8.8597154e+00
  -3.0000000e+00   6.5000000e+00   9.0976954e+00
  -3.0000000e+00   7.0000000e+00   9.2607515e+00
  -3.0000000e+00   7.5000000e+00   9.3863185e+00
  -3.0000000e+00   8.0000000e+00   9.5096289e+00
  -3.0000000e+00   8.5000000e+00   9.6591696e+00
  -3.0000000e+00   9.0000000e+00   9.8541424e+00
  -3.0000000e+00   9.5000000e+00   1.0104055e+01
  -3.0000000e+00   1.0000000e+01   1.0410036e+01
  -2.5000000e+00  -1.0000000e+01   1.0110762e+01
  -2.5000000e+00  -9.5000000e+00   9.6634803e+00
  -2.5000000e+00  -9.0000000e+00   9.2318211e+00
  -2.5000000e+00  -8.5000000e+00   8.8159517e+00
  -2.5000000e+00  -8.0000000e+00   8.4141120e+00
  -2.5000000e+00  -7.5000000e+00   8.0224112e+00
  -2.5000000e+00  -7.0000000e+00   7.6351004e+00
  -2.5000000e+00  -6.5000000e+00   7.2453874e+00
  -2.5000000e+00  -6.0000000e+00   6.8466882e+00
  -2.5000000e+00  -5.5000000e+00   6.4340244e+00
  -2.5000000e+00  -5.0000000e+00   6.0051485e+00
  -2.5000000e+00  -4.5000000e+00   5.5609688e+00
  -2.5000000e+00  -4.0000000e+00   5.1050011e+00
  -2.5000000e+00  -3.5000000e+00   4.6418454e+00
  -2.5000000e+00  -3.0000000e+00   4.1750125e+00
  -2.5000000e+00  -2.5000000e+00   3.7046828e+00
  -2.5000000e+00  -2.0000000e+00   3.2260694e+00
  -2.5000000e+00  -1.5000000e+00   2.7289463e+00
  -2.5000000e+00  -1.0000000e+00   2.1986138e+00
  -2.5000000e+00  -5.0000000e-01   1.6182050e+00
  -2.5000000e+00   0.0000000e+00   9.7190686e-01
  -2.5000000e+00   5.0000000e-01   2.4846581e-01
  -2.5000000e+00   1.0000000e+00   5.5569671e-01
  -2.5000000e+00   1.5000000e+00   1.4343433e+00
  -2.5000000e+00   2.0000000e+00   2.3706753e+00
  -2.5000000e+00   2.5000000e+00   3.3382088e+00
  -2.5000000e+00   3.0000000e+00   4.3032902e+00
  -2.5000000e+00   3.5000000e+00   5.2290297e+00
  -2.5000000e+00   4.0000000e+00   6.0801587e+00
  -2.5000000e+00   4.5000000e+00   6.8280531e+00
  -2.5000000e+00   5.0000000e+00   7.4549925e+00
  -2.5000000e+00   5.5000000e+00   7.9567562e+00
  -2.5000000e+00   6.0000000e+00   8.3429452e+00
  -2.5000000e+00   6.5000000e+00   8.6349177e+00
  -2.5000000e+00   7.0000000e+00   8.8618067e+00
  -2.5000000e+00   7.5000000e+00   9.0555462e+00
  -2.5000000e+00   8.0000000e+00   9.2460220e+00
  -2.5000000e+00   8.5000000e+00   9.4573246e+00
  -2.5000000e+00   9.0000000e+00   9.7056882e+00
  -2.5000000e+00   9.5000000e+00   9.9991970e+00
  -2.5000000e+00   1.0000000e+01   1.0338917e+01
  -2.0000000e+00  -1.0000000e+01   1.0081990e+01
  -2.0000000e+00  -9.5000000e+00   9.6211307e+00
  -2.0000000e+00  -9.0000000e+00   9.1720170e+00
  -2.0000000e+00  -8.5000000e+00   8.7349515e+00
  -2.0000000e+00  -8.0000000e+00   8.3089386e+00
  -2.0000000e+00  -7.5000000e+00   7.8915905e+00
  -2.0000000e+00  -7.0000000e+00   7.4793917e+00
  -2.0000000e+00  -6.5000000e+00   7.0683519e+00
  -2.0000000e+00  -6.0000000e+00   6.6549444e+00
  -2.0000000e+00  -5.5000000e+00   6.2370797e+00
  -2.0000000e+00  -5.0000000e+00   5.8147727e+00
  -2.0000000e+00  -4.5000000e+00   5.3901689e+00
  -2.0000000e+00  -4.0000000e+00   4.9667381e+00
  -2.0000000e+00  -3.5000000e+00   4.5476936e+00
  -2.0000000e+00  -3.0000000e+00   4.1339798e+00
  -2.0000000e+00  -2.5000000e+00   3.7223882e+00
  -2.0000000e+00  -2.0000000e+00   3.3044258e+00
  -2.0000000e+00  -1.5000000e+00   2.8664172e+00
  -2.0000000e+00  -1.0000000e+00   2.3910191e+00
  -2.0000000e+00  -5.0000000e-01   1.8599442e+00
  -2.0000000e+00   0.0000000e+00   1.2573641e+00
  -2.0000000e+00   5.0000000e-01   5.7328418e-01
  -2.0000000e+00   1.0000000e+00   1.9380038e-01
  -2.0000000e+00   1.5000000e+00   1.0354852e+00
  -2.0000000e+00   2.0000000e+00   1.9335357e+00
  -2.0000000e+00   2.5000000e+00   2.8614724e+00
  -2.0000000e+00   3.0000000e+00   3.7874564e+00
  -2.0000000e+00   3.5000000e+00   4.6781052e+00
  -2.0000000e+00   4.0000000e+00   5.5027269e+00
  -2.0000000e+00   4.5000000e+00   6.2373510e+00
  -2.0000000e+00   5.0000000e+00   6.8678860e+00
  -2.0000000e+00   5.5000000e+00   7.3918037e+00
  -2.0000000e+00   6.0000000e+00   7.8179888e+00
  -2.0000000e+00   6.5000000e+00   8.1647581e+00
  -2.0000000e+00   7.0000000e+00   8.4564686e+00
  -2.0000000e+00   7.5000000e+00   8.7194567e+00
  -2.0000000e+00   8.0000000e+00   8.9781687e+00
  -2.0000000e+00   8.5000000e+00   9.2522238e+00
  -2.0000000e+00   9.0000000e+00   9.5548371e+00
  -2.0000000e+00   9.5000000e+00   9.8926452e+00
  -2.0000000e+00   1.0000000e+01   1.0266648e+01
  -1.5000000e+00  -1.0000000e+01   1.0051525e+01
  -1.5000000e+00  -9.5000000e+00   9.5762824e+00
  -1.5000000e+00  -9.0000000e+00   9.1086685e+00
  -1.5000000e+00  -8.5000000e+00   8.6491188e+00
  -1.5000000e+00  -8.0000000e+00   8.1974274e+00
  -1.5000000e+00  -7.5000000e+00   7.7527671e+00
  -1.5000000e+00  -7.0000000e+00   7.3139406e+00
  -1.5000000e+00  -6.5000000e+00   6.8798591e+00
  -1.5000000e+00  -6.0000000e+00   6.4501476e+00
  -1.5000000e+00  -5.5000000e+00   6.0256738e+00
  -1.5000000e+00  -5.0000000e+00   5.6087400e+00
  -1.5000000e+00  -4.5000000e+00   5.2027029e+00
  -1.5000000e+00  -4.0000000e+00   4.8109176e+00
  -1.5000000e+00  -3.5000000e+00   4.4351208e+00
  -1.5000000e+00  -3.0000000e+00   4.0736078e+00
  -1.5000000e+00  -2.5000000e+00   3.7197360e+00
  -1.5000000e+00  -2.0000000e+00   3.3613145e+00
  -1.5000000e+00  -1.5000000e+00   2.9812805e+00
  -1.5000000e+00  -1.0000000e+00   2.5597433e+00
  -1.5000000e+00  -5.0000000e-01   2.0770929e+00
  -1.5000000e+00   0.0000000e+00   1.5175496e+00
  -1.5000000e+00   5.0000000e-01   8.7238559e-01
  -1.5000000e+00   1.0000000e+00   1.4211687e-01
  -1.5000000e+00   1.5000000e+00   6.6277861e-01
  -1.5000000e+00   2.0000000e+00   1.5227285e+00
  -1.5000000e+00   2.5000000e+00   2.4113176e+00
  -1.5000000e+00   3.0000000e+00   3.2985125e+00
  -1.5000000e+00   3.5000000e+00   4.1543485e+00
  -1.5000000e+00   4.0000000e+00   4.9525565e+00
  -1.5000000e+00   4.5000000e+00   5.6736401e+00
  -1.5000000e+00   5.0000000e+00   6.3069783e+00
  -1.5000000e+00   5.5000000e+00   6.8516430e+00
  -1.5000000e+00   6.0000000e+00   7.3158033e+00
  -1.5000000e+00   6.5000000e+00   7.7148312e+00
  -1.5000000e+00   7.0000000e+00   8.0684802e+00
  -1.5000000e+00   7.5000000e+00   8.3977008e+00
  -1.5000000e+00   8.0000000e+00   8.7217112e+00
  -1.5000000e+00   8.5000000e+00   9.0558348e+00
  -1.5000000e+00   9.0000000e+00   9.4103866e+00
  -1.5000000e+00   9.5000000e+00   9.7906111e+00
  -1.5000000e+00   1.0000000e+01   1.0197441e+01
  -1.0000000e+00  -1.0000000e+01   1.0018929e+01
  -1.0000000e+00  -9.5000000e+00   9.5282848e+00
  -1.0000000e+00  -9.0000000e+00   9.0408453e+00
  -1.0000000e+00  -8.5000000e+00   8.5571695e+00
  -1.0000000e+00  -8.0000000e+00   8.0778639e+00
  -1.0000000e+00  -7.5000000e+00   7.6037195e+00
  -1.0000000e+00  -7.0000000e+00   7.1359411e+00
  -1.0000000e+00  -6.5000000e+00   6.6764350e+00
  -1.0000000e+00  -6.0000000e+00   6.2280557e+00
  -1.0000000e+00  -5.5000000e+00   5.7946650e+00
  -1.0000000e+00  -5.0000000e+00   5.3808317e+00
  -1.0000000e+00  -4.5000000e+00   4.9910445e+00
  -1.0000000e+00  -4.0000000e+00   4.6284281e+00
  -1.0000000e+00  -3.5000000e+00   4.2931295e+00
  -1.0000000e+00  -3.0000000e+00   3.9807336e+00
  -1.0000000e+00  -2.5000000e+00   3.6811940e+00
  -1.0000000e+00  -2.0000000e+00   3.3787628e+00
  -1.0000000e+00  -1.5000000e+00   3.0532247e+00
  -1.0000000e+00  -1.0000000e+00   2.6824214e+00
  -1.0000000e+00  -5.0000000e-01   2.2456740e+00
  -1.0000000e+00   0.0000000e+00   1.7274106e+00
  -1.0000000e+00   5.0000000e-01   1.1201874e+00
  -1.0000000e+00   1.0000000e+00   4.2641436e-01
  -1.0000000e+00   1.5000000e+00   3.4158657e-01
  -1.0000000e+00   2.0000000e+00   1.1631597e+00
  -1.0000000e+00   2.5000000e+00   2.0121472e+00
  -1.0000000e+00   3.0000000e+00   2.8603826e+00
  -1.0000000e+00   3.5000000e+00   3.6812227e+00
  -1.0000000e+00   4.0000000e+00   4.4525899e+00
  -1.0000000e+00   4.5000000e+00   5.1591627e+00
  -1.0000000e+00   5.0000000e+00   5.7935127e+00
  -1.0000000e+00   5.5000000e+00   6.3561390e+00
  -1.0000000e+00   6.0000000e+00   6.8544806e+00
  -1.0000000e+00   6.5000000e+00   7.3011177e+00
  -1.0000000e+00   7.0000000e+00   7.7114894e+00
  -1.0000000e+00   7.5000000e+00   8.1015228e+00
  -1.0000000e+00   8.0000000e+00   8.4855724e+00
  -1.0000000e+00   8.5000000e+00   8.8749704e+00
  -1.0000000e+00   9.0000000e+00   9.2773379e+00
  -1.0000000e+00   9.5000000e+00   9.6966227e+00
  -1.0000000e+00   1.0000000e+01   1.0133689e+01
  -5.0000000e-01  -1.0000000e+01   9.9828903e+00
  -5.0000000e-01  -9.5000000e+00   9.4752007e+00
  -5.0000000e-01  -9.0000000e+00   8.9657982e+00
  -5.0000000e-01  -8.5000000e+00   8.4553514e+00
  -5.0000000e-01  -8.0000000e+00   7.9453207e+00
  -5.0000000e-01  -7.5000000e+00   7.4382132e+00
  -5.0000000e-01  -7.0000000e+00   6.9377812e+00
  -5.0000000e-01  -6.5000000e+00   6.4490891e+00
  -5.0000000e-01  -6.0000000e+00   5.9783634e+00
  -5.0000000e-01  -5.5000000e+00   5.5325393e+00
  -5.0000000e-01  -5.0000000e+00   5.1184394e+00
  -5.0000000e-01  -4.5000000e+00   4.7415767e+00
  -5.0000000e-01  -4.0000000e+00   4.4046731e+00
  -5.0000000e-01  -3.5000000e+00   4.1061090e+00
  -5.0000000e-01  -3.0000000e+00   3.8386517e+00
  -5.0000000e-01  -2.5000000e+00   3.5888811e+00
  -5.0000000e-01  -2.0000000e+00   3.3376906e+00
  -5.0000000e-01  -1.5000000e+00   3.0620618e+00
  -5.0000000e-01  -1.0000000e+00   2.7379993e+00
  -5.0000000e-01  -5.0000000e-01   2.3441631e+00
  -5.0000000e-01   0.0000000e+00   1.8654664e+00
  -5.0000000e-01   5.0000000e-01   1.2958202e+00
  -5.0000000e-01   1.0000000e+00   6.3937416e-01
  -5.0000000e-01   1.5000000e+00   9.0036753e-02
  -5.0000000e-01   2.0000000e+00   8.7108172e-01
  -5.0000000e-01   2.5000000e+00   1.6782243e+00
  -5.0000000e-01   3.0000000e+00   2.4853831e+00
  -5.0000000e-01   3.5000000e+00   3.2692541e+00
  -5.0000000e-01   4.0000000e+00   4.0117823e+00
  -5.0000000e-01   4.5000000e+00   4.7015334e+00
  -5.0000000e-01   5.0000000e+00   5.3339695e+00
  -5.0000000e-01   5.5000000e+00   5.9108008e+00
  -5.0000000e-01   6.0000000e+00   6.4386769e+00
  -5.0000000e-01   6.5000000e+00   6.9275070e+00
  -5.0000000e-01   7.0000000e+00   7.3886861e+00
  -5.0000000e-01   7.5000000e+00   7.8334770e+00
  -5.0000000e-01   8.0000000e+00   8.2717396e+00
  -5.0000000e-01   8.5000000e+00   8.7111278e+00
  -5.0000000e-01   9.0000000e+00   9.1567799e+00
  -5.0000000e-01   9.5000000e+00   9.6114435e+00
  -5.0000000e-01   1.0000000e+01   1.0075905e+01
   0.0000000e+00  -1.0000000e+01   9.9414903e+00
   0.0000000e+00  -9.5000000e+00   9.4141993e+00
   0.0000000e+00  -9.0000000e+00   8.8795159e+00
   0.0000000e+00  -8.5000000e+00   8.3382045e+00
   0.0000000e+00  -8.0000000e+00   7.7926542e+00
   0.0000000e+00  -7.5000000e+00   7.2472608e+00
   0.0000000e+00  -7.0000000e+00   6.7085781e+00
   0.0000000e+00  -6.5000000e+00   6.1851234e+00
   0.0000000e+00  -6.0000000e+00   5.6867686e+00
   0.0000000e+00  -5.5000000e+00   5.2237079e+00
   0.0000000e+00  -5.0000000e+00   4.8050643e+00
   0.0000000e+00  -4.5000000e+00   4.4372679e+00
   0.0000000e+00  -4.0000000e+00   4.1224091e+00
   0.0000000e+00  -3.5000000e+00   3.8568306e+00
   0.0000000e+00  -3.0000000e+00   3.6302737e+00
   0.0000000e+00  -2.5000000e+00   3.4258956e+00
   0.0000000e+00  -2.0000000e+00   3.2214013e+00
   0.0000000e+00  -1.5000000e+00   2.9913493e+00
   0.0000000e+00  -1.0000000e+00   2.7104216e+00
   0.0000000e+00  -5.0000000e-01   2.3571389e+00
   0.0000000e+00   0.0000000e+00   1.9172886e+00
   0.0000000e+00   5.0000000e-01   1.3862851e+00
   0.0000000e+00   1.0000000e+00   7.6988317e-01
   0.0000000e+00   1.5000000e+00   8.3050399e-02
   0.0000000e+00   2.0000000e+00   6.5272882e-01
   0.0000000e+00   2.5000000e+00   1.4130651e+00
   0.0000000e+00   3.0000000e+00   2.1743640e+00
   0.0000000e+00   3.5000000e+00   2.9168610e+00
   0.0000000e+00   4.0000000e+00   3.6265077e+00
   0.0000000e+00   4.5000000e+00   4.2955786e+00
   0.0000000e+00   5.0000000e+00   4.9221760e+00
   0.0000000e+00   5.5000000e+00   5.5090000e+00
   0.0000000e+00   6.0000000e+00   6.0617956e+00
   0.0000000e+00   6.5000000e+00   6.5878248e+00
   0.0000000e+00   7.0000000e+00   7.0945930e+00
   0.0000000e+00   7.5000000e+00   7.5889357e+00
   0.0000000e+00   8.0000000e+00   8.0764790e+00
   0.0000000e+00   8.5000000e+00   8.5614243e+00
   0.0000000e+00   9.0000000e+00   9.0465811e+00
   0.0000000e+00   9.5000000e+00   9.5335624e+00
   0.0000000e+00   1.0000000e+01   1.0023062e+01
   5.0000000e-01  -1.0000000e+01   9.8926759e+00
   5.0000000e-01  -9.5000000e+00   9.3422545e+00
   5.0000000e-01  -9.0000000e+00   8.7777153e+00
   5.0000000e-01  -8.5000000e+00   8.1999071e+00
   5.0000000e-01  -8.0000000e+00   7.6122651e+00
   5.0000000e-01  -7.5000000e+00   7.0213341e+00
   5.0000000e-01  -7.0000000e+00   6.4368530e+00
   5.0000000e-01  -6.5000000e+00   5.8712449e+00
   5.0000000e-01  -6.0000000e+00   5.3384648e+00
   5.0000000e-01  -5.5000000e+00   4.8522936e+00
   5.0000000e-01  -5.0000000e+00   4.4242940e+00
   5.0000000e-01  -4.5000000e+00   4.0617326e+00
   5.0000000e-01  -4.0000000e+00   3.7657963e+00
   5.0000000e-01  -3.5000000e+00   3.5304186e+00
   5.0000000e-01  -3.0000000e+00   3.3419728e+00
   5.0000000e-01  -2.5000000e+00   3.1800109e+00
   5.0000000e-01  -2.0000000e+00   3.0191129e+00
   5.0000000e-01  -1.5000000e+00   2.8317382e+00
   5.0000000e-01  -1.0000000e+00   2.5917586e+00
   5.0000000e-01  -5.0000000e-01   2.2781234e+00
   5.0000000e-01   0.0000000e+00   1.8779576e+00
   5.0000000e-01   5.0000000e-01   1.3884051e+00
   5.0000000e-01   1.0000000e+00   8.1674603e-01
   5.0000000e-01   1.5000000e+00   1.7871142e-01
   5.0000000e-01   2.0000000e+00   5.0462765e-01
   5.0000000e-01   2.5000000e+00   1.2106579e+00
   5.0000000e-01   3.0000000e+00   1.9188264e+00
   5.0000000e-01   3.5000000e+00   2.6132884e+00
   5.0000000e-01   4.0000000e+00   3.2841693e+00
   5.0000000e-01   4.5000000e+00   3.9274272e+00
   5.0000000e-01   5.0000000e+00   4.5436532e+00
   5.0000000e-01   5.5000000e+00   5.1363417e+00
   5.0000000e-01   6.0000000e+00   5.7101665e+00
   5.0000000e-01   6.5000000e+00   6.2696494e+00
   5.0000000e-01   7.0000000e+00   6.8183970e+00
   5.0000000e-01   7.5000000e+00   7.3588756e+00
   5.0000000e-01   8.0000000e+00   7.8925684e+00
   5.0000000e-01   8.5000000e+00   8.4203141e+00
   5.0000000e-01   9.0000000e+00   8.9426548e+00
   5.0000000e-01   9.5000000e+00   9.4600894e+00
   5.0000000e-01   1.0000000e+01   9.9731989e+00
   1.0000000e+00  -1.0000000e+01   9.8348809e+00
   1.0000000e+00  -9.5000000e+00   9.2570593e+00
   1.0000000e+00  -9.0000000e+00   8.6571345e+00
   1.0000000e+00  -8.5000000e+00   8.0360335e+00
   1.0000000e+00  -8.0000000e+00   7.3983922e+00
   1.0000000e+00  -7.5000000e+00   6.7532382e+00
   1.0000000e+00  -7.0000000e+00   6.1139899e+00
   1.0000000e+00  -6.5000000e+00   5.4975663e+00
   1.0000000e+00  -6.0000000e+00   4.9225889e+00
   1.0000000e+00  -5.5000000e+00   4.4068853e+00
   1.0000000e+00  -5.0000000e+00   3.9646954e+00
   1.0000000e+00  -4.5000000e+00   3.6040842e+00
   1.0000000e+00  -4.0000000e+00   3.3250457e+00
   1.0000000e+00  -3.5000000e+00   3.1186549e+00
   1.0000000e+00  -3.0000000e+00   2.9674513e+00
   1.0000000e+00  -2.5000000e+00   2.8470519e+00
   1.0000000e+00  -2.0000000e+00   2.7288277e+00
   1.0000000e+00  -1.5000000e+00   2.5833379e+00
   1.0000000e+00  -1.0000000e+00   2.3840736e+00
   1.0000000e+00  -5.0000000e-01   2.1109453e+00
   1.0000000e+00   0.0000000e+00   1.7528941e+00
   1.0000000e+00   5.0000000e-01   1.3090713e+00
   1.0000000e+00   1.0000000e+00   7.8827340e-01
   1.0000000e+00   1.5000000e+00   2.0669064e-01
   1.0000000e+00   2.0000000e+00   4.1555122e-01
   1.0000000e+00   2.5000000e+00   1.0582577e+00
   1.0000000e+00   3.0000000e+00   1.7045418e+00
   1.0000000e+00   3.5000000e+00   2.3429770e+00
   1.0000000e+00   4.0000000e+00   2.9681756e+00
   1.0000000e+00   4.5000000e+00   3.5798969e+00
   1.0000000e+00   5.0000000e+00   4.1811764e+00
   1.0000000e+00   5.5000000e+00   4.7761534e+00
   1.0000000e+00   6.0000000e+00   5.3682353e+00
   1.0000000e+00   6.5000000e+00   5.9590125e+00
   1.0000000e+00   7.0000000e+00   6.5480340e+00
   1.0000000e+00   7.5000000e+00   7.1332813e+00
   1.0000000e+00   8.0000000e+00   7.7120195e+00
   1.0000000e+00   8.5000000e+00   8.2816770e+00
   1.0000000e+00   9.0000000e+00   8.8404979e+00
   1.0000000e+00   9.5000000e+00   9.3878429e+00
   1.0000000e+00   1.0000000e+01   9.9241573e+00
   1.5000000e+00  -1.0000000e+01   9.7676880e+00
   1.5000000e+00  -9.5000000e+00   9.1580013e+00
   1.5000000e+00  -9.0000000e+00   8.5169138e+00
   1.5000000e+00  -8.5000000e+00   7.8454285e+00
   1.5000000e+00  -8.0000000e+00   7.1495533e+00
   1.5000000e+00  -7.5000000e+00   6.4411639e+00
   1.5000000e+00  -7.0000000e+00   5.7378983e+00
   1.5000000e+00  -6.5000000e+00   5.0618203e+00
   1.5000000e+00  -6.0000000e+00   4.4368706e+00
   1.5000000e+00  -5.5000000e+00   3.8854547e+00
   1.5000000e+00  -5.0000000e+00   3.4247896e+00
   1.5000000e+00  -4.5000000e+00   3.0637476e+00
   1.5000000e+00  -4.0000000e+00   2.8008553e+00
   1.5000000e+00  -3.5000000e+00   2.6238585e+00
   1.5000000e+00  -3.0000000e+00   2.5109347e+00
   1.5000000e+00  -2.5000000e+00   2.4333309e+00
   1.5000000e+00  -2.0000000e+00   2.3589915e+00
   1.5000000e+00  -1.5000000e+00   2.2566261e+00
   1.5000000e+00  -1.0000000e+00   2.0996345e+00
   1.5000000e+00  -5.0000000e-01   1.8693158e+00
   1.5000000e+00   0.0000000e+00   1.5568501e+00
   1.5000000e+00   5.0000000e-01   1.1636804e+00
   1.5000000e+00   1.0000000e+00   7.0017201e-01
   1.5000000e+00   1.5000000e+00   1.8276866e-01
   1.5000000e+00   2.0000000e+00   3.6977459e-01
   1.5000000e+00   2.5000000e+00   9.4023941e-01
   1.5000000e+00   3.0000000e+00   1.5159871e+00
   1.5000000e+00   3.5000000e+00   2.0905203e+00
   1.5000000e+00   4.0000000e+00   2.6633085e+00
   1.5000000e+00   4.5000000e+00   3.2381132e+00
   1.5000000e+00   5.0000000e+00   3.8204505e+00
   1.5000000e+00   5.5000000e+00   4.4150060e+00
   1.5000000e+00   6.0000000e+00   5.0237317e+00
   1.5000000e+00   6.5000000e+00   5.6450508e+00
   1.5000000e+00   7.0000000e+00   6.2742117e+00
   1.5000000e+00   7.5000000e+00   6.9044891e+00
   1.5000000e+00   8.0000000e+00   7.5287461e+00
   1.5000000e+00   8.5000000e+00   8.1408640e+00
   1.5000000e+00   9.0000000e+00   8.7366966e+00
   1.5000000e+00   9.5000000e+00   9.3144141e+00
   1.5000000e+00   1.0000000e+01   9.8743044e+00
   2.0000000e+00  -1.0000000e+01   9.6923922e+00
   2.0000000e+00  -9.5000000e+00   9.0469933e+00
   2.0000000e+00  -9.0000000e+00   8.3597677e+00
   2.0000000e+00  -8.5000000e+00   7.6317970e+00
   2.0000000e+00  -8.0000000e+00   6.8706146e+00
   2.0000000e+00  -7.5000000e+00   6.0912689e+00
   2.0000000e+00  -7.0000000e+00   5.3160981e+00
   2.0000000e+00  -6.5000000e+00   4.5728911e+00
   2.0000000e+00  -6.0000000e+00   3.8914973e+00
   2.0000000e+00  -5.5000000e+00   3.2993904e+00
   2.0000000e+00  -5.0000000e+00   2.8170573e+00
   2.0000000e+00  -4.5000000e+00   2.4542142e+00
   2.0000000e+00  -4.0000000e+00   2.2077034e+00
   2.0000000e+00  -3.5000000e+00   2.0615342e+00
   2.0000000e+00  -3.0000000e+00   1.9890367e+00
   2.0000000e+00  -2.5000000e+00   1.9566539e+00
   2.0000000e+00  -2.0000000e+00   1.9286258e+00
   2.0000000e+00  -1.5000000e+00   1.8717482e+00
   2.0000000e+00  -1.0000000e+00   1.7594684e+00
   2.0000000e+00  -5.0000000e-01   1.5747470e+00
   2.0000000e+00   0.0000000e+00   1.3113083e+00
   2.0000000e+00   5.0000000e-01   9.7311871e-01
   2.0000000e+00   1.0000000e+00   5.7219251e-01
   2.0000000e+00   1.5000000e+00   1.2512273e-01
   2.0000000e+00   2.0000000e+00   3.5097796e-01
   2.0000000e+00   2.5000000e+00   8.4225359e-01
   2.0000000e+00   3.0000000e+00   1.3407416e+00
   2.0000000e+00   3.5000000e+00   1.8452710e+00
   2.0000000e+00   4.0000000e+00   2.3604789e+00
   2.0000000e+00   4.5000000e+00   2.8943189e+00
   2.0000000e+00   5.0000000e+00   3.4548494e+00
   2.0000000e+00   5.5000000e+00   4.0472479e+00
   2.0000000e+00   6.0000000e+00   4.6718650e+00
   2.0000000e+00   6.5000000e+00   5.3237537e+00
   2.0000000e+00   7.0000000e+00   5.9936350e+00
   2.0000000e+00   7.5000000e+00   6.6698572e+00
   2.0000000e+00   8.0000000e+00   7.3406911e+00
   2.0000000e+00   8.5000000e+00   7.9963245e+00
   2.0000000e+00   9.0000000e+00   8.6301225e+00
   2.0000000e+00   9.5000000e+00   9.2390118e+00
   2.0000000e+00   1.0000000e+01   9.8231062e+00
   2.5000000e+00  -1.0000000e+01   9.6123070e+00
   2.5000000e+00  -9.5000000e+00   8.9289231e+00
   2.5000000e+00  -9.0000000e+00   8.1926211e+00
   2.5000000e+00  -8.5000000e+00   7.4045645e+00
   2.5000000e+00  -8.0000000e+00   6.5739054e+00
   2.5000000e+00  -7.5000000e+00   5.7190612e+00
   2.5000000e+00  -7.0000000e+00   4.8673603e+00
   2.5000000e+00  -6.5000000e+00   4.0526693e+00
   2.5000000e+00  -6.0000000e+00   3.3111056e+00
   2.5000000e+00  -5.5000000e+00   2.6755146e+00
   2.5000000e+00  -5.0000000e+00   2.1698407e+00
   2.5000000e+00  -4.5000000e+00   1.8046784e+00
   2.5000000e+00  -4.0000000e+00   1.5750639e+00
   2.5000000e+00  -3.5000000e+00   1.4610275e+00
   2.5000000e+00  -3.0000000e+00   1.4307503e+00
   2.5000000e+00  -2.5000000e+00   1.4455842e+00
   2.5000000e+00  -2.0000000e+00   1.4658568e+00
   2.5000000e+00  -1.5000000e+00   1.4563567e+00
   2.5000000e+00  -1.0000000e+00   1.3906014e+00
   2.5000000e+00  -5.0000000e-01   1.2533208e+00
   2.5000000e+00   0.0000000e+00   1.0409237e+00
   2.5000000e+00   5.0000000e-01   7.6001821e-01
   2.5000000e+00   1.0000000e+00   4.2432246e-01
   2.5000000e+00   1.5000000e+00   5.0550285e-02
   2.5000000e+00   2.0000000e+00   3.4593478e-01
   2.5000000e+00   2.5000000e+00   7.5479958e-01
   2.5000000e+00   3.0000000e+00   1.1729381e+00
   2.5000000e+00   3.5000000e+00   1.6046725e+00
   2.5000000e+00   4.0000000e+00   2.0599344e+00
   2.5000000e+00   4.5000000e+00   2.5509436e+00
   2.5000000e+00   5.0000000e+00   3.0883184e+00
   2.5000000e+00   5.5000000e+00   3.6776971e+00
   2.5000000e+00   6.0000000e+00   4.3177621e+00
   2.5000000e+00   6.5000000e+00   5.0001076e+00
   2.5000000e+00   7.0000000e+00   5.7108322e+00
   2.5000000e+00   7.5000000e+00   6.4332676e+00
   2.5000000e+00   8.0000000e+00   7.1510164e+00
   2.5000000e+00   8.5000000e+00   7.8505142e+00
   2.5000000e+00   9.0000000e+00   8.5225988e+00
   2.5000000e+00   9.5000000e+00   9.1629317e+00
   2.5000000e+00   1.0000000e+01   9.7714451e+00
   3.0000000e+00  -1.0000000e+01   9.5326771e+00
   3.0000000e+00  -9.5000000e+00   8.8115239e+00
   3.0000000e+00  -9.0000000e+00   8.0264243e+00
   3.0000000e+00  -8.5000000e+00   7.1786224e+00
   3.0000000e+00  -8.0000000e+00   6.2788801e+00
   3.0000000e+00  -7.5000000e+00   5.3489633e+00
   3.0000000e+00  -7.0000000e+00   4.4211617e+00
   3.0000000e+00  -6.5000000e+00   3.5353833e+00
   3.0000000e+00  -6.0000000e+00   2.7339764e+00
   3.0000000e+00  -5.5000000e+00   2.0551250e+00
   3.0000000e+00  -5.0000000e+00   1.5262085e+00
   3.0000000e+00  -4.5000000e+00   1.1586916e+00
   3.0000000e+00  -4.0000000e+00   9.4581185e-01
   3.0000000e+00  -3.5000000e+00   8.6363899e-01
   3.0000000e+00  -3.0000000e+00   8.7523021e-01
   3.0000000e+00  -2.5000000e+00   9.3686905e-01
   3.0000000e+00  -2.0000000e+00   1.0049836e+00
   3.0000000e+00  -1.5000000e+00   1.0423523e+00
   3.0000000e+00  -1.0000000e+00   1.0225420e+00
   3.0000000e+00  -5.0000000e-01   9.3201494e-01
   3.0000000e+00   0.0000000e+00   7.6981818e-01
   3.0000000e+00   5.0000000e-01   5.4515674e-01
   3.0000000e+00   1.0000000e+00   2.7342191e-01
   3.0000000e+00   1.5000000e+00   2.8554109e-02
   3.0000000e+00   2.0000000e+00   3.4712035e-01
   3.0000000e+00   2.5000000e+00   6.7538563e-01
   3.0000000e+00   3.0000000e+00   1.0149784e+00
   3.0000000e+00   3.5000000e+00   1.3755634e+00
   3.0000000e+00   4.0000000e+00   1.7722092e+00
   3.0000000e+00   4.5000000e+00   2.2212631e+00
   3.0000000e+00   5.0000000e+00   2.7358089e+00
   3.0000000e+00   5.5000000e+00   3.3219132e+00
   3.0000000e+00   6.0000000e+00   3.9766262e+00
   3.0000000e+00   6.5000000e+00   4.6881812e+00
   3.0000000e+00   7.0000000e+00   5.4381950e+00
   3.0000000e+00   7.5000000e+00   6.2051413e+00
   3.0000000e+00   8.0000000e+00   6.9681050e+00
   3.0000000e+00   8.5000000e+00   7.7098921e+00
   3.0000000e+00   9.0000000e+00   8.4188956e+00
   3.0000000e+00   9.5000000e+00   9.0895524e+00
   3.0000000e+00   1.0000000e+01   9.7216168e+00
   3.5000000e+00  -1.0000000e+01   9.4601318e+00
   3.5000000e+00  -9.5000000e+00   8.7045688e+00
   3.5000000e+00  -9.0000000e+00   7.8750110e+00
   3.5000000e+00  -8.5000000e+00   6.9727752e+00
   3.5000000e+00  -8.0000000e+00   6.0100871e+00
   3.5000000e+00  -7.5000000e+00   5.0117609e+00
   3.5000000e+00  -7.0000000e+00   4.0146007e+00
   3.5000000e+00  -6.5000000e+00   3.0640119e+00
   3.5000000e+00  -6.0000000e+00   2.2080107e+00
   3.5000000e+00  -5.5000000e+00   1.4896341e+00
   3.5000000e+00  -5.0000000e+00   9.3937969e-01
   3.5000000e+00  -4.5000000e+00   5.6949498e-01
   3.5000000e+00  -4.0000000e+00   3.7157169e-01
   3.5000000e+00  -3.5000000e+00   3.1807079e-01
   3.5000000e+00  -3.0000000e+00   3.6738828e-01
   3.5000000e+00  -2.5000000e+00   4.7120607e-01
   3.5000000e+00  -2.0000000e+00   5.8242279e-01
   3.5000000e+00  -1.5000000e+00   6.6201264e-01
   3.5000000e+00  -1.0000000e+00   6.8361329e-01
   3.5000000e+00  -5.0000000e-01   6.3528317e-01
   3.5000000e+00   0.0000000e+00   5.1847948e-01
   3.5000000e+00   5.0000000e-01   3.4476581e-01
   3.5000000e+00   1.0000000e+00   1.3103958e-01
   3.5000000e+00   1.5000000e+00   1.0578196e-01
   3.5000000e+00   2.0000000e+00   3.5362647e-01
   3.5000000e+00   2.5000000e+00   6.0874394e-01
   3.5000000e+00   3.0000000e+00   8.7706307e-01
   3.5000000e+00   3.5000000e+00   1.1730839e+00
   3.5000000e+00   4.0000000e+00   1.5165103e+00
   3.5000000e+00   4.5000000e+00   1.9274015e+00
   3.5000000e+00   5.0000000e+00   2.4210484e+00
   3.5000000e+00   5.5000000e+00   3.0038876e+00
   3.5000000e+00   6.0000000e+00   3.6714872e+00
   3.5000000e+00   6.5000000e+00   4.4090477e+00
   3.5000000e+00   7.0000000e+00   5.1941511e+00
   3.5000000e+00   7.5000000e+00   6.0009022e+00
   3.5000000e+00   8.0000000e+00   6.8043263e+00
   3.5000000e+00   8.5000000e+00   7.5839690e+00
   3.5000000e+00   9.0000000e+00   8.3260274e+00
   3.5000000e+00   9.5000000e+00   9.0238374e+00
   3.5000000e+00   1.0000000e+01   9.6769919e+00
   4.0000000e+00  -1.0000000e+01   9.4017261e+00
   4.0000000e+00  -9.5000000e+00   8.6184571e+00
   4.0000000e+00  -9.0000000e+00   7.7530989e+00
   4.0000000e+00  -8.5000000e+00   6.8070219e+00
   4.0000000e+00  -8.0000000e+00   5.7936232e+00
   4.0000000e+00  -7.5000000e+00   4.7401579e+00
   4.0000000e+00  -7.0000000e+00   3.6870465e+00
   4.0000000e+00  -6.5000000e+00   2.6840937e+00
   4.0000000e+00  -6.0000000e+00   1.7838446e+00
   4.0000000e+00  -5.5000000e+00   1.0332028e+00
   4.0000000e+00  -5.0000000e+00   4.6513342e-01
   4.0000000e+00  -4.5000000e+00   9.2476370e-02
   4.0000000e+00  -4.0000000e+00   9.4524605e-02
   4.0000000e+00  -3.5000000e+00   1.2631102e-01
   4.0000000e+00  -3.0000000e+00   4.8200648e-02
   4.0000000e+00  -2.5000000e+00   8.7863440e-02
   4.0000000e+00  -2.0000000e+00   2.3205639e-01
   4.0000000e+00  -1.5000000e+00   3.4404421e-01
   4.0000000e+00  -1.0000000e+00   3.9767169e-01
   4.0000000e+00  -5.0000000e-01   3.8241341e-01
   4.0000000e+00   0.0000000e+00   3.0175428e-01
   4.0000000e+00   5.0000000e-01   1.6918385e-01
   4.0000000e+00   1.0000000e+00   2.7739990e-03
   4.0000000e+00   1.5000000e+00   1.8058411e-01
   4.0000000e+00   2.0000000e+00   3.7022005e-01
   4.0000000e+00   2.5000000e+00   5.6505421e-01
   4.0000000e+00   3.0000000e+00   7.7460421e-01
   4.0000000e+00   3.5000000e+00   1.0173573e+00
   4.0000000e+00   4.0000000e+00   1.3168022e+00
   4.0000000e+00   4.5000000e+00   1.6960017e+00
   4.0000000e+00   5.0000000e+00   2.1720100e+00
   4.0000000e+00   5.5000000e+00   2.7515329e+00
   4.0000000e+00   6.0000000e+00   3.4289138e+00
   4.0000000e+00   6.5000000e+00   4.1868863e+00
   4.0000000e+00   7.0000000e+00   4.9997685e+00
   4.0000000e+00   7.5000000e+00   5.8381429e+00
   4.0000000e+00   8.0000000e+00   6.6737669e+00
   4.0000000e+00   8.5000000e+00   7.4835651e+00
   4.0000000e+00   9.0000000e+00   8.2519689e+00
   4.0000000e+00   9.5000000e+00   8.9714275e+00
   4.0000000e+00   1.0000000e+01   9.6413998e+00
   4.5000000e+00  -1.0000000e+01   9.3637422e+00
   4.5000000e+00  -9.5000000e+00   8.5624478e+00
   4.5000000e+00  -9.0000000e+00   7.6737894e+00
   4.5000000e+00  -8.5000000e+00   6.6991617e+00
   4.5000000e+00  -8.0000000e+00   5.6527054e+00
   4.5000000e+00  -7.5000000e+00   4.5632343e+00
   4.5000000e+00  -7.0000000e+00   3.4734770e+00
   4.5000000e+00  -6.5000000e+00   2.4360381e+00
   4.5000000e+00  -6.0000000e+00   1.5063287e+00
   4.5000000e+00  -5.5000000e+00   7.3367294e-01
   4.5000000e+00  -5.0000000e+00   1.5254139e-01
   4.5000000e+00  -4.5000000e+00   2.2392835e-01
   4.5000000e+00  -4.0000000e+00   4.0642168e-01
   4.5000000e+00  -3.5000000e+00   4.2725900e-01
   4.5000000e+00  -3.0000000e+00   3.3408026e-01
   4.5000000e+00  -2.5000000e+00   1.8099613e-01
   4.5000000e+00  -2.0000000e+00   1.9321676e-02
   4.5000000e+00  -1.5000000e+00   1.1010324e-01
   4.5000000e+00  -1.0000000e+00   1.8161949e-01
   4.5000000e+00  -5.0000000e-01   1.8594157e-01
   4.5000000e+00   0.0000000e+00   1.2809185e-01
   4.5000000e+00   5.0000000e-01   2.2889176e-02
   4.5000000e+00   1.0000000e+00   1.1091102e-01
   4.5000000e+00   1.5000000e+00   2.5665550e-01
   4.5000000e+00   2.0000000e+00   4.0490451e-01
   4.5000000e+00   2.5000000e+00   5.5667376e-01
   4.5000000e+00   3.0000000e+00   7.2415434e-01
   4.5000000e+00   3.5000000e+00   9.2869992e-01
   4.5000000e+00   4.0000000e+00   1.1964425e+00
   4.5000000e+00   4.5000000e+00   1.5524836e+00
   4.5000000e+00   5.0000000e+00   2.0150276e+00
   4.5000000e+00   5.5000000e+00   2.5909012e+00
   4.5000000e+00   6.0000000e+00   3.2735658e+00
   4.5000000e+00   6.5000000e+00   4.0440568e+00
   4.5000000e+00   7.0000000e+00   4.8744838e+00
   4.5000000e+00   7.5000000e+00   5.7330677e+00
   4.5000000e+00   8.0000000e+00   6.5893885e+00
   4.5000000e+00   8.5000000e+00   7.4186294e+00
   4.5000000e+00   9.0000000e+00   8.2040494e+00
   4.5000000e+00   9.5000000e+00   8.9375051e+00
   4.5000000e+00   1.0000000e+01   9.6183580e+00
   5.0000000e+00  -1.0000000e+01   9.3505166e+00
   5.0000000e+00  -9.5000000e+00   8.5429315e+00
   5.0000000e+00  -9.0000000e+00   7.6461236e+00
   5.0000000e+00  -8.5000000e+00   6.6614743e+00
   5.0000000e+00  -8.0000000e+00   5.6033455e+00
   5.0000000e+00  -7.5000000e+00   4.5010334e+00
   5.0000000e+00  -7.0000000e+00   3.3979796e+00
   5.0000000e+00  -6.5000000e+00   2.3476370e+00
   5.0000000e+00  -6.0000000e+00   1.4062493e+00
   5.0000000e+00  -5.5000000e+00   6.2378790e-01
   5.0000000e+00  -5.0000000e+00   3.5041598e-02
   5.0000000e+00  -4.5000000e+00   3.4693006e-01
   5.0000000e+00  -4.0000000e+00   5.3324475e-01
   5.0000000e+00  -3.5000000e+00   5.5685843e-01
   5.0000000e+00  -3.0000000e+00   4.6602520e-01
   5.0000000e+00  -2.5000000e+00   3.1521457e-01
   5.0000000e+00  -2.0000000e+00   1.5567426e-01
   5.0000000e+00  -1.5000000e+00   2.7700538e-02
   5.0000000e+00  -1.0000000e+00   4.3975339e-02
   5.0000000e+00  -5.0000000e-01   5.1167207e-02
   5.0000000e+00   0.0000000e+00   1.0735485e-04
   5.0000000e+00   5.0000000e-01   9.4402472e-02
   5.0000000e+00   1.0000000e+00   2.1288842e-01
   5.0000000e+00   1.5000000e+00   3.3945440e-01
   5.0000000e+00   2.0000000e+00   4.6575677e-01
   5.0000000e+00   2.5000000e+00   5.9429630e-01
   5.0000000e+00   3.0000000e+00   7.3891545e-01
   5.0000000e+00   3.5000000e+00   9.2255315e-01
   5.0000000e+00   4.0000000e+00   1.1726587e+00
   5.0000000e+00   4.5000000e+00   1.5152391e+00
   5.0000000e+00   5.0000000e+00   1.9689185e+00
   5.0000000e+00   5.5000000e+00   2.5404569e+00
   5.0000000e+00   6.0000000e+00   3.2228269e+00
   5.0000000e+00   6.5000000e+00   3.9962659e+00
   5.0000000e+00   7.0000000e+00   4.8319176e+00
   5.0000000e+00   7.5000000e+00   5.6970147e+00
   5.0000000e+00   8.0000000e+00   6.5602509e+00
   5.0000000e+00   8.5000000e+00   7.3961113e+00
   5.0000000e+00   9.0000000e+00   8.1873860e+00
   5.0000000e+00   9.5000000e+00   8.9256874e+00
   5.0000000e+00   1.0000000e+01   9.6103211e+00
   5.5000000e+00  -1.0000000e+01   9.3635823e+00
   5.5000000e+00  -9.5000000e+00   8.5621670e+00
   5.5000000e+00  -9.0000000e+00   7.6732958e+00
   5.5000000e+00  -8.5000000e+00   6.6982948e+00
   5.5000000e+00  -8.0000000e+00   5.6511897e+00
   5.5000000e+00  -7.5000000e+00   4.5606115e+00
   5.5000000e+00  -7.0000000e+00   3.4690139e+00
   5.5000000e+00  -6.5000000e+00   2.4286144e+00
   5.5000000e+00  -6.0000000e+00   1.4943177e+00
   5.5000000e+00  -5.5000000e+00   7.1484358e-01
   5.5000000e+00  -5.0000000e+00   1.2402155e-01
   5.5000000e+00  -4.5000000e+00   2.6558026e-01
   5.5000000e+00  -4.0000000e+00   4.6499282e-01
   5.5000000e+00  -3.5000000e+00   5.0648553e-01
   5.5000000e+00  -3.0000000e+00   4.3709698e-01
   5.5000000e+00  -2.5000000e+00   3.0970227e-01
   5.5000000e+00  -2.0000000e+00   1.7377997e-01
   5.5000000e+00  -1.5000000e+00   6.7909306e-02
   5.5000000e+00  -1.0000000e+00   1.5372975e-02
   5.5000000e+00  -5.0000000e-01   2.3351548e-02
   5.5000000e+00   0.0000000e+00   8.5369173e-02
   5.5000000e+00   5.0000000e-01   1.8608368e-01
   5.5000000e+00   1.0000000e+00   3.0725011e-01
   5.5000000e+00   1.5000000e+00   4.3366042e-01
   5.5000000e+00   2.0000000e+00   5.5797974e-01
   5.5000000e+00   2.5000000e+00   6.8361037e-01
   5.5000000e+00   3.0000000e+00   8.2502439e-01
   5.5000000e+00   3.5000000e+00   1.0054397e+00
   5.5000000e+00   4.0000000e+00   1.2522547e+00
   5.5000000e+00   4.5000000e+00   1.5911999e+00
   5.5000000e+00   5.0000000e+00   2.0405504e+00
   5.5000000e+00   5.5000000e+00   2.6067935e+00
   5.5000000e+00   6.0000000e+00   3.2828140e+00
   5.5000000e+00   6.5000000e+00   4.0489856e+00
   5.5000000e+00   7.0000000e+00   4.8767840e+00
   5.5000000e+00   7.5000000e+00   5.7338906e+00
   5.5000000e+00   8.0000000e+00   6.5894663e+00
   5.5000000e+00   8.5000000e+00   7.4183934e+00
   5.5000000e+00   9.0000000e+00   8.2037309e+00
   5.5000000e+00   9.5000000e+00   8.9372119e+00
   5.5000000e+00   1.0000000e+01   9.6181284e+00
   6.0000000e+00  -1.0000000e+01   9.4013500e+00
   6.0000000e+00  -9.5000000e+00   8.6178106e+00
   6.0000000e+00  -9.0000000e+00   7.7519880e+00
   6.0000000e+00  -8.5000000e+00   6.8051122e+00
   6.0000000e+00  -8.0000000e+00   5.7903469e+00
   6.0000000e+00  -7.5000000e+00   4.7345767e+00
   6.0000000e+00  -7.0000000e+00   3.6776645e+00
   6.0000000e+00  -6.5000000e+00   2.6686291e+00
   6.0000000e+00  -6.0000000e+00   1.7589870e+00
   6.0000000e+00  -5.5000000e+00   9.9441285e-01
   6.0000000e+00  -5.0000000e+00   4.0656619e-01
   6.0000000e+00  -4.5000000e+00   7.1263633e-03
   6.0000000e+00  -4.0000000e+00   2.1436864e-01
   6.0000000e+00  -3.5000000e+00   2.8825854e-01
   6.0000000e+00  -3.0000000e+00   2.5863744e-01
   6.0000000e+00  -2.5000000e+00   1.7493089e-01
   6.0000000e+00  -2.0000000e+00   8.3219786e-02
   6.0000000e+00  -1.5000000e+00   1.9227280e-02
   6.0000000e+00  -1.0000000e+00   4.2599908e-03
   6.0000000e+00  -5.0000000e-01   4.4546850e-02
   6.0000000e+00   0.0000000e+00   1.3363440e-01
   6.0000000e+00   5.0000000e-01   2.5696177e-01
   6.0000000e+00   1.0000000e+00   3.9749575e-01
   6.0000000e+00   1.5000000e+00   5.4129258e-01
   6.0000000e+00   2.0000000e+00   6.8197819e-01
   6.0000000e+00   2.5000000e+00   8.2334753e-01
   6.0000000e+00   3.0000000e+00   9.7958067e-01
   6.0000000e+00   3.5000000e+00   1.1729795e+00
   6.0000000e+00   4.0000000e+00   1.4296285e+00
   6.0000000e+00   4.5000000e+00   1.7738848e+00
   6.0000000e+00   5.0000000e+00   2.2229537e+00
   6.0000000e+00   5.5000000e+00   2.7828521e+00
   6.0000000e+00   6.0000000e+00   3.4467438e+00
   6.0000000e+00   6.5000000e+00   4.1960048e+00
   6.0000000e+00   7.0000000e+00   5.0036492e+00
   6.0000000e+00   7.5000000e+00   5.8391458e+00
   6.0000000e+00   8.0000000e+00   6.6733855e+00
   6.0000000e+00   8.5000000e+00   7.4826695e+00
   6.0000000e+00   9.0000000e+00   8.2510142e+00
   6.0000000e+00   9.5000000e+00   8.9706139e+00
   6.0000000e+00   1.0000000e+01   9.6407851e+00
   6.5000000e+00  -1.0000000e+01   9.4594093e+00
   6.5000000e+00  -9.5000000e+00   8.7033618e+00
   6.5000000e+00  -9.0000000e+00   7.8730007e+00
   6.5000000e+00  -8.5000000e+00   6.9694265e+00
   6.5000000e+00  -8.0000000e+00   6.0045083e+00
   6.5000000e+00  -7.5000000e+00   5.0024950e+00
   6.5000000e+00  -7.0000000e+00   3.9993406e+00
   6.5000000e+00  -6.5000000e+00   3.0392498e+00
   6.5000000e+00  -6.0000000e+00   2.1686648e+00
   6.5000000e+00  -5.5000000e+00   1.4287383e+00
   6.5000000e+00  -5.0000000e+00   8.4796193e-01
   6.5000000e+00  -4.5000000e+00   4.3679637e-01
   6.5000000e+00  -4.0000000e+00   1.8574288e-01
   6.5000000e+00  -3.5000000e+00   6.7413012e-02
   6.5000000e+00  -3.0000000e+00   4.2080881e-02
   6.5000000e+00  -2.5000000e+00   6.5301497e-02
   6.5000000e+00  -2.0000000e+00   9.5740025e-02
   6.5000000e+00  -1.5000000e+00   1.0147793e-01
   6.5000000e+00  -1.0000000e+00   6.3631720e-02
   6.5000000e+00  -5.0000000e-01   2.3108082e-02
   6.5000000e+00   0.0000000e+00   1.5269676e-01
   6.5000000e+00   5.0000000e-01   3.1190822e-01
   6.5000000e+00   1.0000000e+00   4.8543867e-01
   6.5000000e+00   1.5000000e+00   6.6091387e-01
   6.5000000e+00   2.0000000e+00   8.3289330e-01
   6.5000000e+00   2.5000000e+00   1.0051605e+00
   6.5000000e+00   3.0000000e+00   1.1908602e+00
   6.5000000e+00   3.5000000e+00   1.4104082e+00
   6.5000000e+00   4.0000000e+00   1.6875460e+00
   6.5000000e+00   4.5000000e+00   2.0443601e+00
   6.5000000e+00   5.0000000e+00   2.4963958e+00
   6.5000000e+00   5.5000000e+00   3.0490352e+00
   6.5000000e+00   6.0000000e+00   3.6960191e+00
   6.5000000e+00   6.5000000e+00   4.4204326e+00
   6.5000000e+00   7.0000000e+00   5.1978145e+00
   6.5000000e+00   7.5000000e+00   6.0005172e+00
   6.5000000e+00   8.0000000e+00   6.8021947e+00
   6.5000000e+00   8.5000000e+00   7.5814040e+00
   6.5000000e+00   9.0000000e+00   8.3236835e+00
   6.5000000e+00   9.5000000e+00   9.0219667e+00
   6.5000000e+00   1.0000000e+01   9.6756259e+00
   7.0000000e+00  -1.0000000e+01   9.5313667e+00
   7.0000000e+00  -9.5000000e+00   8.8093974e+00
   7.0000000e+00  -9.0000000e+00   8.0230004e+00
   7.0000000e+00  -8.5000000e+00   7.1731235e+00
   7.0000000e+00  -8.0000000e+00   6.2700459e+00
   7.0000000e+00  -7.5000000e+00   5.3347721e+00
   7.0000000e+00  -7.0000000e+00   4.3984458e+00
   7.0000000e+00  -6.5000000e+00   3.4993530e+00
   7.0000000e+00  -6.0000000e+00   2.6777092e+00
   7.0000000e+00  -5.5000000e+00   1.9691360e+00
   7.0000000e+00  -5.0000000e+00   1.3982762e+00
   7.0000000e+00  -4.5000000e+00   9.7414885e-01
   7.0000000e+00  -4.0000000e+00   6.8848983e-01
   7.0000000e+00  -3.5000000e+00   5.1756139e-01
   7.0000000e+00  -3.0000000e+00   4.2697846e-01
   7.0000000e+00  -2.5000000e+00   3.7831985e-01
   7.0000000e+00  -2.0000000e+00   3.3591237e-01
   7.0000000e+00  -1.5000000e+00   2.7228209e-01
   7.0000000e+00  -1.0000000e+00   1.7126461e-01
   7.0000000e+00  -5.0000000e-01   2.8438913e-02
   7.0000000e+00   0.0000000e+00   1.5082981e-01
   7.0000000e+00   5.0000000e-01   3.5503140e-01
   7.0000000e+00   1.0000000e+00   5.7094383e-01
   7.0000000e+00   1.5000000e+00   7.8796518e-01
   7.0000000e+00   2.0000000e+00   1.0015608e+00
   7.0000000e+00   2.5000000e+00   1.2152160e+00
   7.0000000e+00   3.0000000e+00   1.4405217e+00
   7.0000000e+00   3.5000000e+00   1.6953354e+00
   7.0000000e+00   4.0000000e+00   2.0003459e+00
   7.0000000e+00   4.5000000e+00   2.3747525e+00
   7.0000000e+00   5.0000000e+00   2.8320362e+00
   7.0000000e+00   5.5000000e+00   3.3768328e+00
   7.0000000e+00   6.0000000e+00   4.0036671e+00
   7.0000000e+00   6.5000000e+00   4.6978194e+00
   7.0000000e+00   7.0000000e+00   5.4380319e+00
   7.0000000e+00   7.5000000e+00   6.2002924e+00
   7.0000000e+00   8.0000000e+00   6.9617275e+00
   7.0000000e+00   8.5000000e+00   7.7037241e+00
   7.0000000e+00   9.0000000e+00   8.4137292e+00
   7.0000000e+00   9.5000000e+00   9.0856068e+00
   7.0000000e+00   1.0000000e+01   9.7188069e+00
   7.5000000e+00  -1.0000000e+01   9.6099962e+00
   7.5000000e+00  -9.5000000e+00   8.9252679e+00
   7.5000000e+00  -9.0000000e+00   8.1869184e+00
   7.5000000e+00  -8.5000000e+00   7.3957334e+00
   7.5000000e+00  -8.0000000e+00   6.5602616e+00
   7.5000000e+00  -7.5000000e+00   5.6979743e+00
   7.5000000e+00  -7.0000000e+00   4.8347760e+00
   7.5000000e+00  -6.5000000e+00   4.0025098e+00
   7.5000000e+00  -6.0000000e+00   3.2346189e+00
   7.5000000e+00  -5.5000000e+00   2.5607184e+00
   7.5000000e+00  -5.0000000e+00   2.0012856e+00
   7.5000000e+00  -4.5000000e+00   1.5637988e+00
   7.5000000e+00  -4.0000000e+00   1.2413641e+00
   7.5000000e+00  -3.5000000e+00   1.0142293e+00
   7.5000000e+00  -3.0000000e+00   8.5380801e-01
   7.5000000e+00  -2.5000000e+00   7.2818511e-01
   7.5000000e+00  -2.0000000e+00   6.0776115e-01
   7.5000000e+00  -1.5000000e+00   4.6978030e-01
   7.5000000e+00  -1.0000000e+00   3.0090405e-01
   7.5000000e+00  -5.0000000e-01   9.7553652e-02
   7.5000000e+00   0.0000000e+00   1.3573670e-01
   7.5000000e+00   5.0000000e-01   3.8936342e-01
   7.5000000e+00   1.0000000e+00   6.5234770e-01
   7.5000000e+00   1.5000000e+00   9.1593569e-01
   7.5000000e+00   2.0000000e+00   1.1764541e+00
   7.5000000e+00   2.5000000e+00   1.4369172e+00
   7.5000000e+00   3.0000000e+00   1.7070792e+00
   7.5000000e+00   3.5000000e+00   2.0018896e+00
   7.5000000e+00   4.0000000e+00   2.3386254e+00
   7.5000000e+00   4.5000000e+00   2.7332935e+00
   7.5000000e+00   5.0000000e+00   3.1971156e+00
   7.5000000e+00   5.5000000e+00   3.7339333e+00
   7.5000000e+00   6.0000000e+00   4.3391627e+00
   7.5000000e+00   6.5000000e+00   5.0005231e+00
   7.5000000e+00   7.0000000e+00   5.7002940e+00
   7.5000000e+00   7.5000000e+00   6.4184675e+00
   7.5000000e+00   8.0000000e+00   7.1359892e+00
   7.5000000e+00   8.5000000e+00   7.8373554e+00
   7.5000000e+00   9.0000000e+00   8.5121104e+00
   7.5000000e+00   9.5000000e+00   9.1551422e+00
   7.5000000e+00   1.0000000e+01   9.7659898e+00
   8.0000000e+00  -1.0000000e+01   9.6884149e+00
   8.0000000e+00  -9.5000000e+00   9.0408291e+00
   8.0000000e+00  -9.0000000e+00   8.3504020e+00
   8.0000000e+00  -8.5000000e+00   7.6177596e+00
   8.0000000e+00  -8.0000000e+00   6.8497287e+00
   8.0000000e+00  -7.5000000e+00   6.0602627e+00
   8.0000000e+00  -7.0000000e+00   5.2700504e+00
   8.0000000e+00  -6.5000000e+00   4.5045218e+00
   8.0000000e+00  -6.0000000e+00   3.7903824e+00
   8.0000000e+00  -5.5000000e+00   3.1512770e+00
   8.0000000e+00  -5.0000000e+00   2.6035490e+00
   8.0000000e+00  -4.5000000e+00   2.1531583e+00
   8.0000000e+00  -4.0000000e+00   1.7945886e+00
   8.0000000e+00  -3.5000000e+00   1.5120608e+00
   8.0000000e+00  -3.0000000e+00   1.2827520e+00
   8.0000000e+00  -2.5000000e+00   1.0811959e+00
   8.0000000e+00  -2.0000000e+00   8.8379155e-01
   8.0000000e+00  -1.5000000e+00   6.7241634e-01
   8.0000000e+00  -1.0000000e+00   4.3647409e-01
   8.0000000e+00  -5.0000000e-01   1.7315906e-01
   8.0000000e+00   0.0000000e+00   1.1386952e-01
   8.0000000e+00   5.0000000e-01   4.1692600e-01
   8.0000000e+00   1.0000000e+00   7.2725223e-01
   8.0000000e+00   1.5000000e+00   1.0378913e+00
   8.0000000e+00   2.0000000e+00   1.3459619e+00
   8.0000000e+00   2.5000000e+00   1.6539326e+00
   8.0000000e+00   3.0000000e+00   1.9696538e+00
   8.0000000e+00   3.5000000e+00   2.3051157e+00
   8.0000000e+00   4.0000000e+00   2.6741531e+00
   8.0000000e+00   4.5000000e+00   3.0895697e+00
   8.0000000e+00   5.0000000e+00   3.5603322e+00
   8.0000000e+00   5.5000000e+00   4.0895012e+00
   8.0000000e+00   6.0000000e+00   4.6733997e+00
   8.0000000e+00   6.5000000e+00   5.3022001e+00
   8.0000000e+00   7.0000000e+00   5.9617294e+00
   8.0000000e+00   7.5000000e+00   6.6359896e+00
   8.0000000e+00   8.0000000e+00   7.3097477e+00
   8.0000000e+00   8.5000000e+00   7.9706103e+00
   8.0000000e+00   9.0000000e+00   8.6102192e+00
   8.0000000e+00   9.5000000e+00   9.2244873e+00
   8.0000000e+00   1.0000000e+01   9.8130445e+00
   8.5000000e+00  -1.0000000e+01   9.7610224e+00
   8.5000000e+00  -9.5000000e+00   9.1478273e+00
   8.5000000e+00  -9.0000000e+00   8.5017732e+00
   8.5000000e+00  -8.5000000e+00   7.8233392e+00
   8.5000000e+00  -8.0000000e+00   7.1177599e+00
   8.5000000e+00  -7.5000000e+00   6.3957346e+00
   8.5000000e+00  -7.0000000e+00   5.6731274e+00
   8.5000000e+00  -6.5000000e+00   4.9694373e+00
   8.5000000e+00  -6.0000000e+00   4.3051400e+00
   8.5000000e+00  -5.5000000e+00   3.6983624e+00
   8.5000000e+00  -5.0000000e+00   3.1616311e+00
   8.5000000e+00  -4.5000000e+00   2.6995097e+00
   8.5000000e+00  -4.0000000e+00   2.3077630e+00
   8.5000000e+00  -3.5000000e+00   1.9742895e+00
   8.5000000e+00  -3.0000000e+00   1.6815926e+00
   8.5000000e+00  -2.5000000e+00   1.4101564e+00
   8.5000000e+00  -2.0000000e+00   1.1419037e+00
   8.5000000e+00  -1.5000000e+00   8.6296408e-01
   8.5000000e+00  -1.0000000e+00   5.6524146e-01
   8.5000000e+00  -5.0000000e-01   2.4661109e-01
   8.5000000e+00   0.0000000e+00   9.0101761e-02
   8.5000000e+00   5.0000000e-01   4.3899572e-01
   8.5000000e+00   1.0000000e+00   7.9336022e-01
   8.5000000e+00   1.5000000e+00   1.1478783e+00
   8.5000000e+00   2.0000000e+00   1.5003672e+00
   8.5000000e+00   2.5000000e+00   1.8527510e+00
   8.5000000e+00   3.0000000e+00   2.2110801e+00
   8.5000000e+00   3.5000000e+00   2.5845747e+00
   8.5000000e+00   4.0000000e+00   2.9838615e+00
   8.5000000e+00   4.5000000e+00   3.4187686e+00
   8.5000000e+00   5.0000000e+00   3.8961740e+00
   8.5000000e+00   5.5000000e+00   4.4184205e+00
   8.5000000e+00   6.0000000e+00   4.9826806e+00
   8.5000000e+00   6.5000000e+00   5.5814084e+00
   8.5000000e+00   7.0000000e+00   6.2037257e+00
   8.5000000e+00   7.5000000e+00   6.8373559e+00
   8.5000000e+00   8.0000000e+00   7.4706104e+00
   8.5000000e+00   8.5000000e+00   8.0939803e+00
   8.5000000e+00   9.0000000e+00   8.7010526e+00
   8.5000000e+00   9.5000000e+00   9.2886911e+00
   8.5000000e+00   1.0000000e+01   9.8566111e+00
   9.0000000e+00  -1.0000000e+01   9.8240412e+00
   9.0000000e+00  -9.5000000e+00   9.2406956e+00
   9.0000000e+00  -9.0000000e+00   8.6331555e+00
   9.0000000e+00  -8.5000000e+00   8.0017733e+00
   9.0000000e+00  -8.0000000e+00   7.3504023e+00
   9.0000000e+00  -7.5000000e+00   6.6869195e+00
   9.0000000e+00  -7.0000000e+00   6.0230035e+00
   9.0000000e+00  -6.5000000e+00   5.3730089e+00
   9.0000000e+00  -6.0000000e+00   4.7520087e+00
   9.0000000e+00  -5.5000000e+00   4.1733458e+00
   9.0000000e+00  -5.0000000e+00   3.6462392e+00
   9.0000000e+00  -4.5000000e+00   3.1740458e+00
   9.0000000e+00  -4.0000000e+00   2.7536447e+00
   9.0000000e+00  -3.5000000e+00   2.3761262e+00
   9.0000000e+00  -3.0000000e+00   2.0286113e+00
   9.0000000e+00  -2.5000000e+00   1.6967386e+00
   9.0000000e+00  -2.0000000e+00   1.3672093e+00
   9.0000000e+00  -1.5000000e+00   1.0298253e+00
   9.0000000e+00  -1.0000000e+00   6.7864029e-01
   9.0000000e+00  -5.0000000e-01   3.1210332e-01
   9.0000000e+00   0.0000000e+00   6.7696258e-02
   9.0000000e+00   5.0000000e-01   4.5641000e-01
   9.0000000e+00   1.0000000e+00   8.4910021e-01
   9.0000000e+00   1.5000000e+00   1.2418612e+00
   9.0000000e+00   2.0000000e+00   1.6330991e+00
   9.0000000e+00   2.5000000e+00   2.0242458e+00
   9.0000000e+00   3.0000000e+00   2.4197704e+00
   9.0000000e+00   3.5000000e+00   2.8264734e+00
   9.0000000e+00   4.0000000e+00   3.2521872e+00
   9.0000000e+00   4.5000000e+00   3.7041519e+00
   9.0000000e+00   5.0000000e+00   4.1874322e+00
   9.0000000e+00   5.5000000e+00   4.7037509e+00
   9.0000000e+00   6.0000000e+00   5.2510225e+00
   9.0000000e+00   6.5000000e+00   5.8236868e+00
   9.0000000e+00   7.0000000e+00   6.4137304e+00
   9.0000000e+00   7.5000000e+00   7.0121108e+00
   9.0000000e+00   8.0000000e+00   7.6102193e+00
   9.0000000e+00   8.5000000e+00   8.2010526e+00
   9.0000000e+00   9.0000000e+00   8.7798877e+00
   9.0000000e+00   9.5000000e+00   9.3444147e+00
   9.0000000e+00   1.0000000e+01   9.8944236e+00
   9.5000000e+00  -1.0000000e+01   9.8756236e+00
   9.5000000e+00  -9.5000000e+00   9.3167106e+00
   9.5000000e+00  -9.0000000e+00   8.7406956e+00
   9.5000000e+00  -8.5000000e+00   8.1478274e+00
   9.5000000e+00  -8.0000000e+00   7.5408293e+00
   9.5000000e+00  -7.5000000e+00   6.9252687e+00
   9.5000000e+00  -7.0000000e+00   6.3093997e+00
   9.5000000e+00  -6.5000000e+00   5.7033676e+00
   9.5000000e+00  -6.0000000e+00   5.1178253e+00
   9.5000000e+00  -5.5000000e+00   4.5622024e+00
   9.5000000e+00  -5.0000000e+00   4.0430133e+00
   9.5000000e+00  -4.5000000e+00   3.5626292e+00
   9.5000000e+00  -4.0000000e+00   3.1188430e+00
   9.5000000e+00  -3.5000000e+00   2.7053571e+00
   9.5000000e+00  -3.0000000e+00   2.3130699e+00
   9.5000000e+00  -2.5000000e+00   1.9318335e+00
   9.5000000e+00  -2.0000000e+00   1.5522535e+00
   9.5000000e+00  -1.5000000e+00   1.1671278e+00
   9.5000000e+00  -1.0000000e+00   7.7226058e-01
   9.5000000e+00  -5.0000000e-01   3.6656170e-01
   9.5000000e+00   0.0000000e+00   4.8487649e-02
   9.5000000e+00   5.0000000e-01   4.6981224e-01
   9.5000000e+00   1.0000000e+00   8.9392340e-01
   9.5000000e+00   1.5000000e+00   1.3180647e+00
   9.5000000e+00   2.0000000e+00   1.7411158e+00
   9.5000000e+00   2.5000000e+00   2.1640959e+00
   9.5000000e+00   3.0000000e+00   2.5901708e+00
   9.5000000e+00   3.5000000e+00   3.0241528e+00
   9.5000000e+00   4.0000000e+00   3.4715818e+00
   9.5000000e+00   4.5000000e+00   3.9375776e+00
   9.5000000e+00   5.0000000e+00   4.4257201e+00
   9.5000000e+00   5.5000000e+00   4.9372261e+00
   9.5000000e+00   6.0000000e+00   5.4706198e+00
   9.5000000e+00   6.5000000e+00   6.0219690e+00
   9.5000000e+00   7.0000000e+00   6.5856077e+00
   9.5000000e+00   7.5000000e+00   7.1551426e+00
   9.5000000e+00   8.0000000e+00   7.7244874e+00
   9.5000000e+00   8.5000000e+00   8.2886911e+00
   9.5000000e+00   9.0000000e+00   8.8444147e+00
   9.5000000e+00   9.5000000e+00   9.3900251e+00
   9.5000000e+00   1.0000000e+01   9.9253736e+00
   1.0000000e+01  -1.0000000e+01   9.9156007e+00
   1.0000000e+01  -9.5000000e+00   9.3756236e+00
   1.0000000e+01  -9.0000000e+00   8.8240412e+00
   1.0000000e+01  -8.5000000e+00   8.2610224e+00
   1.0000000e+01  -8.0000000e+00   7.6884151e+00
   1.0000000e+01  -7.5000000e+00   7.1099968e+00
   1.0000000e+01  -7.0000000e+00   6.5313682e+00
   1.0000000e+01  -6.5000000e+00   5.9594133e+00
   1.0000000e+01  -6.0000000e+00   5.4013600e+00
   1.0000000e+01  -5.5000000e+00   4.8636064e+00
   1.0000000e+01  -5.0000000e+00   4.3505721e+00
   1.0000000e+01  -4.5000000e+00   3.8638653e+00
   1.0000000e+01  -4.0000000e+00   3.4019880e+00
   1.0000000e+01  -3.5000000e+00   2.9606667e+00
   1.0000000e+01  -3.0000000e+00   2.5337262e+00
   1.0000000e+01  -2.5000000e+00   2.1142820e+00
   1.0000000e+01  -2.0000000e+00   1.6959616e+00
   1.0000000e+01  -1.5000000e+00   1.2738810e+00
   1.0000000e+01  -1.0000000e+00   8.4519620e-01
   1.0000000e+01  -5.0000000e-01   4.0917020e-01
   1.0000000e+01   0.0000000e+00   3.3189911e-02
   1.0000000e+01   5.0000000e-01   4.7979666e-01
   1.0000000e+01   1.0000000e+00   9.2828341e-01
   1.0000000e+01   1.5000000e+00   1.3767816e+00
   1.0000000e+01   2.0000000e+00   1.8245340e+00
   1.0000000e+01   2.5000000e+00   2.2722351e+00
   1.0000000e+01   3.0000000e+00   2.7220364e+00
   1.0000000e+01   3.5000000e+00   3.1772059e+00
   1.0000000e+01   4.0000000e+00   3.6415045e+00
   1.0000000e+01   4.5000000e+00   4.1184072e+00
   1.0000000e+01   5.0000000e+00   4.6103433e+00
   1.0000000e+01   5.5000000e+00   5.1181380e+00
   1.0000000e+01   6.0000000e+00   5.6407891e+00
   1.0000000e+01   6.5000000e+00   6.1756275e+00
   1.0000000e+01   7.0000000e+00   6.7188075e+00
   1.0000000e+01   7.5000000e+00   7.2659900e+00
   1.0000000e+01   8.0000000e+00   7.8130446e+00
   1.0000000e+01   8.5000000e+00   8.3566111e+00
   1.0000000e+01   9.0000000e+00   8.8944236e+00
   1.0000000e+01   9.5000000e+00   9.4253736e+00
   1.0000000e+01   1.0000000e+01   9.9493602e+00


==> data/data3.dat <==
  -1.0000000e+01   9.7401178e+00   1.0051733e+01   1.0259660e+01
  -9.5000000e+00   9.1169373e+00   9.5756452e+00   9.8825707e+00
  -9.0000000e+00   8.4578944e+00   9.1057588e+00   9.5410591e+00
  -8.5000000e+00   7.7633822e+00   8.6410650e+00   9.2344810e+00
  -8.0000000e+00   7.0388747e+00   8.1788830e+00   8.9569381e+00
  -7.5000000e+00   6.2956576e+00   7.7144142e+00   8.6964684e+00
  -7.0000000e+00   5.5504591e+00   7.2404945e+00   8.4353339e+00
  -6.5000000e+00   4.8237551e+00   6.7476753e+00   8.1516571e+00
  -6.0000000e+00   4.1368790e+00   6.2247434e+00   7.8223217e+00
  -5.5000000e+00   3.5084662e+00   5.6597542e+00   7.4266675e+00
  -5.0000000e+00   2.9510703e+00   5.0415844e+00   6.9502155e+00
  -4.5000000e+00   2.4688620e+00   4.3619266e+00   6.3875713e+00
  -4.0000000e+00   2.0571057e+00   3.6175298e+00   5.7438405e+00
  -3.5000000e+00   1.7036557e+00   2.8123488e+00   5.0342815e+00
  -3.0000000e+00   1.3921536e+00   1.9591413e+00   4.2824021e+00
  -2.5000000e+00   1.1061413e+00   1.0799854e+00   3.5170805e+00
  -2.0000000e+00   8.3307025e-01   2.0525962e-01   2.7694431e+00
  -1.5000000e+00   5.6724051e-01  -6.2912913e-01   2.0701080e+00
  -1.0000000e+00   3.1100102e-01  -1.3860899e+00   1.4470810e+00
  -5.0000000e-01   7.3956534e-02  -2.0326354e+00   9.2420246e-01
   0.0000000e+00  -1.2966348e-01  -2.5451301e+00   5.1976447e-01
   5.0000000e-01  -2.8499472e-01  -2.9134064e+00   2.4486381e-01
   1.0000000e+00  -3.8118573e-01  -3.1428491e+00   1.0126710e-01
   1.5000000e+00  -4.1586383e-01  -3.2540057e+00   7.8986762e-02
   2.0000000e+00  -3.9851562e-01  -3.2798417e+00   1.5424166e-01
   2.5000000e+00  -3.5192129e-01  -3.2612479e+00   2.8880605e-01
   3.0000000e+00  -3.1099923e-01  -3.2416860e+00   4.3174379e-01
   3.5000000e+00  -3.1886048e-01  -3.2618866e+00   5.2408694e-01
   4.0000000e+00  -4.2050785e-01  -3.3553588e+00   5.0621372e-01
   4.5000000e+00  -6.5529823e-01  -3.5452230e+00   3.2674671e-01
   5.0000000e+00  -1.0497847e+00  -3.8426317e+00  -4.8930232e-02
   5.5000000e+00  -1.6126448e+00  -4.2468283e+00  -6.3263183e-01
   6.0000000e+00  -2.3329784e+00  -4.7467026e+00  -1.4114254e+00
   6.5000000e+00  -3.1824114e+00  -5.3235192e+00  -2.3503591e+00
   7.0000000e+00  -4.1204376e+00  -5.9543334e+00  -3.3991895e+00
   7.5000000e+00  -5.1016083e+00  -6.6155115e+00  -4.5013948e+00
   8.0000000e+00  -6.0828078e+00  -7.2857773e+00  -5.6032881e+00
   8.5000000e+00  -7.0290288e+00  -7.9483444e+00  -6.6612528e+00
   9.0000000e+00  -7.9166648e+00  -8.5919247e+00  -7.6458732e+00
   9.5000000e+00  -8.7341219e+00  -9.2106628e+00  -8.5427134e+00
   1.0000000e+01  -9.4802356e+00  -9.8032605e+00  -9.3503499e+00


==> data/data4.dat <==
  -1.0000000e+01   1.0194773e+01   1.0074833e+01   9.3505166e+00
  -9.5000000e+00   9.7870855e+00   9.6105966e+00   8.5429315e+00
  -9.0000000e+00   9.4062653e+00   9.1571391e+00   7.6461236e+00
  -8.5000000e+00   9.0520068e+00   8.7147967e+00   6.6614743e+00
  -8.0000000e+00   8.7201894e+00   8.2827610e+00   5.6033455e+00
  -7.5000000e+00   8.4023249e+00   7.8590145e+00   4.5010334e+00
  -7.0000000e+00   8.0858304e+00   7.4405912e+00   3.3979796e+00
  -6.5000000e+00   7.7552929e+00   7.0241898e+00   2.3476370e+00
  -6.0000000e+00   7.3946307e+00   6.6070333e+00   1.4062493e+00
  -5.5000000e+00   6.9897517e+00   6.1877380e+00   6.2378790e-01
  -5.0000000e+00   6.5310817e+00   5.7668682e+00   3.5041598e-02
  -4.5000000e+00   6.0152746e+00   5.3468647e+00  -3.4693006e-01
  -4.0000000e+00   5.4455749e+00   4.9311777e+00  -5.3324475e-01
  -3.5000000e+00   4.8306415e+00   4.5226744e+00  -5.5685843e-01
  -3.0000000e+00   4.1820599e+00   4.1216690e+00  -4.6602520e-01
  -2.5000000e+00   3.5111264e+00   3.7241291e+00  -3.1521457e-01
  -2.0000000e+00   2.8256800e+00   3.3206672e+00  -1.5567426e-01
  -1.5000000e+00   2.1277440e+00   2.8967822e+00  -2.7700538e-02
  -1.0000000e+00   1.4125437e+00   2.4345037e+00   4.3975339e-02
  -5.0000000e-01   6.6918862e-01   1.9152122e+00   5.1167207e-02
   0.0000000e+00  -1.1700439e-01   1.3230824e+00  -1.0735485e-04
   5.0000000e-01  -9.6084268e-01   6.4842331e-01  -9.4402472e-02
   1.0000000e+00  -1.8727927e+00  -1.0977641e-01  -2.1288842e-01
   1.5000000e+00  -2.8544881e+00  -9.4260071e-01  -3.3945440e-01
   2.0000000e+00  -3.8951545e+00  -1.8314795e+00  -4.6575677e-01
   2.5000000e+00  -4.9699372e+00  -2.7499392e+00  -5.9429630e-01
   3.0000000e+00  -6.0409391e+00  -3.6665743e+00  -7.3891545e-01
   3.5000000e+00  -7.0612963e+00  -4.5488333e+00  -9.2255315e-01
   4.0000000e+00  -7.9819005e+00  -5.3671053e+00  -1.1726587e+00
   4.5000000e+00  -8.7595795e+00  -6.0985170e+00  -1.5152391e+00
   5.0000000e+00  -9.3649585e+00  -6.7298301e+00  -1.9689185e+00
   5.5000000e+00  -9.7880993e+00  -7.2589127e+00  -2.5404569e+00
   6.0000000e+00  -1.0040468e+01  -7.6944776e+00  -3.2228269e+00
   6.5000000e+00  -1.0152714e+01  -8.0541223e+00  -3.9962659e+00
   7.0000000e+00  -1.0168870e+01  -8.3610763e+00  -4.8319176e+00
   7.5000000e+00  -1.0138491e+01  -8.6403559e+00  -5.6970147e+00
   8.0000000e+00  -1.0108660e+01  -8.9151247e+00  -6.5602509e+00
   8.5000000e+00  -1.0117641e+01  -9.2039482e+00  -7.3961113e+00
   9.0000000e+00  -1.0191240e+01  -9.5193298e+00  -8.1873860e+00
   9.5000000e+00  -1.0342109e+01  -9.8675647e+00  -8.9256874e+00
   1.0000000e+01  -1.0571474e+01  -1.0249637e+01  -9.6103211e+00


==> data/gp1.dat <==
   0.0000000e+00  -1.8000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01  -1.7894233e+00   1.0000000e-01   1.9677022e-01
   2.0000000e-01  -1.7575474e+00   2.0000000e-01   4.2825413e-01
   3.0000000e-01  -1.7009650e+00   3.0000000e-01   6.9365470e-01
   4.0000000e-01  -1.6166590e+00   4.0000000e-01   9.8533513e-01
   5.0000000e-01  -1.5027728e+00   5.0000000e-01   1.2866340e+00
   6.0000000e-01  -1.3594851e+00   6.0000000e-01   1.5721417e+00
   7.0000000e-01  -1.1896789e+00   7.0000000e-01   1.8122530e+00
   8.0000000e-01  -9.9900659e-01   8.0000000e-01   1.9814768e+00
   9.0000000e-01  -7.9514069e-01   9.0000000e-01   2.0665406e+00
   1.0000000e+00  -5.8642374e-01   1.0000000e+00   2.0696389e+00
   1.1000000e+00  -3.8046462e-01   1.1000000e+00   2.0054880e+00
   1.2000000e+00  -1.8317807e-01   1.2000000e+00   1.8947631e+00
   1.3000000e+00   1.5505672e-03   1.3000000e+00   1.7577169e+00
   1.4000000e+00   1.7168815e-01   1.4000000e+00   1.6103270e+00
   1.5000000e+00   3.2660441e-01   1.5000000e+00   1.4631928e+00
   1.6000000e+00   4.6656900e-01   1.6000000e+00   1.3221857e+00
   1.7000000e+00   5.9232603e-01   1.7000000e+00   1.1897473e+00
   1.8000000e+00   7.0479067e-01   1.8000000e+00   1.0661401e+00
   1.9000000e+00   8.0485901e-01   1.9000000e+00   9.5038452e-01
   2.0000000e+00   8.9330161e-01   2.0000000e+00   8.4086883e-01
   2.1000000e+00   9.7071123e-01   2.1000000e+00   7.3571156e-01
   2.2000000e+00   1.0374828e+00   2.2000000e+00   6.3296636e-01
   2.3000000e+00   1.0938116e+00   2.3000000e+00   5.3074126e-01
   2.4000000e+00   1.1397029e+00   2.4000000e+00   4.2728250e-01
   2.5000000e+00   1.1749903e+00   2.5000000e+00   3.2105710e-01
   2.6000000e+00   1.1993629e+00   2.6000000e+00   2.1085531e-01
   2.7000000e+00   1.2124047e+00   2.7000000e+00   9.5924149e-02
   2.8000000e+00   1.2136482e+00   2.8000000e+00  -2.3869648e-02
   2.9000000e+00   1.2026452e+00   2.9000000e+00  -1.4786470e-01
   3.0000000e+00   1.1790537e+00   3.0000000e+00  -2.7445511e-01
   3.1000000e+00   1.1427370e+00   3.1000000e+00  -4.0102057e-01
   3.2000000e+00   1.0938632e+00   3.2000000e+00  -5.2399839e-01
   3.3000000e+00   1.0329899e+00   3.3000000e+00  -6.3914383e-01
   3.4000000e+00   9.6111308e-01   3.4000000e+00  -7.4198049e-01
   3.5000000e+00   8.7966573e-01   3.5000000e+00  -8.2837733e-01
   3.6000000e+00   7.9045680e-01   3.6000000e+00  -8.9512853e-01
   3.7000000e+00   6.9555803e-01   3.7000000e+00  -9.4039034e-01
   3.8000000e+00   5.9715781e-01   3.8000000e+00  -9.6386392e-01
   3.9000000e+00   4.9740942e-01   3.9000000e+00  -9.6669352e-01
   4.0000000e+00   3.9830006e-01   4.0000000e+00  -9.5113783e-01
   4.1000000e+00   3.0155819e-01   4.1000000e+00  -9.2012780e-01
   4.2000000e+00   2.0860530e-01   4.2000000e+00  -8.7682936e-01
   4.3000000e+00   1.2054775e-01   4.3000000e+00  -8.2429432e-01
   4.4000000e+00   3.8198122e-02   4.4000000e+00  -7.6523418e-01
   4.5000000e+00  -3.7885779e-02   4.5000000e+00  -7.0191151e-01
   4.6000000e+00  -1.0735512e-01   4.6000000e+00  -6.3612170e-01
   4.7000000e+00  -1.7002479e-01   4.7000000e+00  -5.6923251e-01
   4.8000000e+00  -2.2583340e-01   4.8000000e+00  -5.0225333e-01
   4.9000000e+00  -2.7481051e-01   4.9000000e+00  -4.3591371e-01
   5.0000000e+00  -3.1705156e-01   5.0000000e+00  -3.7073879e-01
   5.1000000e+00  -3.5269997e-01   5.1000000e+00  -3.0711496e-01
   5.2000000e+00  -3.8193521e-01   5.2000000e+00  -2.4534311e-01
   5.3000000e+00  -4.0496570e-01   5.3000000e+00  -1.8567890e-01
   5.4000000e+00  -4.2202525e-01   5.4000000e+00  -1.2836103e-01
   5.5000000e+00  -4.3337193e-01   5.5000000e+00  -7.3628625e-02
   5.6000000e+00  -4.3928827e-01   5.6000000e+00  -2.1729280e-02
   5.7000000e+00  -4.4008195e-01   5.7000000e+00   2.7080700e-02
   5.8000000e+00  -4.3608633e-01   5.8000000e+00   7.2542119e-02
   5.9000000e+00  -4.2766014e-01   5.9000000e+00   1.1440320e-01
   6.0000000e+00  -4.1518613e-01   6.0000000e+00   1.5243237e-01
   6.1000000e+00  -3.9906833e-01   6.1000000e+00   1.8643200e-01
   6.2000000e+00  -3.7972801e-01   6.2000000e+00   2.1625106e-01
   6.3000000e+00  -3.5759851e-01   6.3000000e+00   2.4179557e-01
   6.4000000e+00  -3.3311907e-01   6.4000000e+00   2.6303546e-01
   6.5000000e+00  -3.0672830e-01   6.5000000e+00   2.8000753e-01
   6.6000000e+00  -2.7885739e-01   6.6000000e+00   2.9281419e-01
   6.7000000e+00  -2.4992372e-01   6.7000000e+00   3.0161855e-01
   6.8000000e+00  -2.2032504e-01   6.8000000e+00   3.0663639e-01
   6.9000000e+00  -1.9043462e-01   6.9000000e+00   3.0812626e-01
   7.0000000e+00  -1.6059739e-01   7.0000000e+00   3.0637849e-01
   7.1000000e+00  -1.3112727e-01   7.1000000e+00   3.0170425e-01
   7.2000000e+00  -1.0230550e-01   7.2000000e+00   2.9442529e-01
   7.3000000e+00  -7.4380080e-02   7.3000000e+00   2.8486501e-01
   7.4000000e+00  -4.7565925e-02   7.4000000e+00   2.7334120e-01
   7.5000000e+00  -2.2045794e-02   7.5000000e+00   2.6016042e-01
   7.6000000e+00   2.0283478e-03   7.6000000e+00   2.4561410e-01
   7.7000000e+00   2.4533604e-02   7.7000000e+00   2.2997603e-01
   7.8000000e+00   4.5374226e-02   7.8000000e+00   2.1350113e-01
   7.9000000e+00   6.4479619e-02   7.9000000e+00   1.9642506e-01
   8.0000000e+00   8.1802330e-02   8.0000000e+00   1.7896460e-01
   8.1000000e+00   9.7316109e-02   8.1000000e+00   1.6131832e-01
   8.2000000e+00   1.1101405e-01   8.2000000e+00   1.4366751e-01
   8.3000000e+00   1.2290683e-01   8.3000000e+00   1.2617720e-01
   8.4000000e+00   1.3302108e-01   8.4000000e+00   1.0899706e-01
   8.5000000e+00   1.4139779e-01   8.5000000e+00   9.2262262e-02
   8.6000000e+00   1.4809091e-01   8.6000000e+00   7.6094031e-02
   8.7000000e+00   1.5316584e-01   8.7000000e+00   6.0600210e-02
   8.8000000e+00   1.5669819e-01   8.8000000e+00   4.5875516e-02
   8.9000000e+00   1.5877234e-01   8.9000000e+00   3.2001795e-02
   9.0000000e+00   1.5948019e-01   9.0000000e+00   1.9048164e-02
   9.1000000e+00   1.5891988e-01   9.1000000e+00   7.0710854e-03
   9.2000000e+00   1.5719447e-01   9.2000000e+00  -3.8854936e-03
   9.3000000e+00   1.5441071e-01   9.3000000e+00  -1.3789969e-02
   9.4000000e+00   1.5067780e-01   9.4000000e+00  -2.2622841e-02
   9.5000000e+00   1.4610619e-01   9.5000000e+00  -3.0376297e-02
   9.6000000e+00   1.4080639e-01   9.6000000e+00  -3.7053777e-02
   9.7000000e+00   1.3488791e-01   9.7000000e+00  -4.2669306e-02
   9.8000000e+00   1.2845821e-01   9.8000000e+00  -4.7246787e-02
   9.9000000e+00   1.2162172e-01   9.9000000e+00  -5.0819129e-02
   1.0000000e+01   1.1447902e-01   1.0000000e+01  -5.3427314e-02
   1.0100000e+01   1.0712605e-01   1.0100000e+01  -5.5119387e-02
   1.0200000e+01   9.9653457e-02   1.0200000e+01  -5.5949410e-02
   1.0300000e+01   9.2146038e-02   1.0300000e+01  -5.5976399e-02
   1.0400000e+01   8.4682310e-02   1.0400000e+01  -5.5263270e-02
   1.0500000e+01   7.7334158e-02   1.0500000e+01  -5.3875782e-02
   1.0600000e+01   7.0166608e-02   1.0600000e+01  -5.1881577e-02
   1.0700000e+01   6.3237685e-02   1.0700000e+01  -4.9349244e-02
   1.0800000e+01   5.6598367e-02   1.0800000e+01  -4.6347495e-02
   1.0900000e+01   5.0292622e-02   1.0900000e+01  -4.2944364e-02
   1.1000000e+01   4.4357514e-02   1.1000000e+01  -3.9206519e-02
   1.1100000e+01   3.8823380e-02   1.1100000e+01  -3.5198621e-02
   1.1200000e+01   3.3714070e-02   1.1200000e+01  -3.0982884e-02
   1.1300000e+01   2.9047225e-02   1.1300000e+01  -2.6618540e-02
   1.1400000e+01   2.4834604e-02   1.1400000e+01  -2.2161536e-02
   1.1500000e+01   2.1082440e-02   1.1500000e+01  -1.7664182e-02
   1.1600000e+01   1.7791833e-02   1.1600000e+01  -1.3174955e-02
   1.1700000e+01   1.4959146e-02   1.1700000e+01  -8.7383027e-03
   1.1800000e+01   1.2576434e-02   1.1800000e+01  -4.3945728e-03
   1.1900000e+01   1.0631867e-02   1.1900000e+01  -1.7989334e-04
   1.2000000e+01   9.1101650e-03   1.2000000e+01   3.8738181e-03
   1.2100000e+01   7.9930306e-03   1.2100000e+01   7.7388370e-03
   1.2200000e+01   7.2595746e-03   1.2200000e+01   1.1391539e-02
   1.2300000e+01   6.8867328e-03   1.2300000e+01   1.4812330e-02
   1.2400000e+01   6.8496725e-03   1.2400000e+01   1.7985504e-02
   1.2500000e+01   7.1221821e-03   1.2500000e+01   2.0899090e-02
   1.2600000e+01   7.6770445e-03   1.2600000e+01   2.3544647e-02
   1.2700000e+01   8.4863868e-03   1.2700000e+01   2.5917127e-02
   1.2800000e+01   9.5220165e-03   1.2800000e+01   2.8014574e-02
   1.2900000e+01   1.0755724e-02   1.2900000e+01   2.9837948e-02
   1.3000000e+01   1.2159566e-02   1.3000000e+01   3.1390857e-02
   1.3100000e+01   1.3706127e-02   1.3100000e+01   3.2679304e-02
   1.3200000e+01   1.5368743e-02   1.3200000e+01   3.3711474e-02
   1.3300000e+01   1.7121715e-02   1.3300000e+01   3.4497425e-02
   1.3400000e+01   1.8940480e-02   1.3400000e+01   3.5048868e-02
   1.3500000e+01   2.0801774e-02   1.3500000e+01   3.5378920e-02
   1.3600000e+01   2.2683749e-02   1.3600000e+01   3.5501843e-02
   1.3700000e+01   2.4566088e-02   1.3700000e+01   3.5432820e-02
   1.3800000e+01   2.6430077e-02   1.3800000e+01   3.5187744e-02
   1.3900000e+01   2.8258666e-02   1.3900000e+01   3.4782971e-02
   1.4000000e+01   3.0036506e-02   1.4000000e+01   3.4235150e-02
   1.4100000e+01   3.1749966e-02   1.4100000e+01   3.3561018e-02
   1.4200000e+01   3.3387130e-02   1.4200000e+01   3.2777251e-02
   1.4300000e+01   3.4937781e-02   1.4300000e+01   3.1900271e-02
   1.4400000e+01   3.6393367e-02   1.4400000e+01   3.0946135e-02
   1.4500000e+01   3.7746951e-02   1.4500000e+01   2.9930388e-02
   1.4600000e+01   3.8993158e-02   1.4600000e+01   2.8867950e-02
   1.4700000e+01   4.0128098e-02   1.4700000e+01   2.7773039e-02
   1.4800000e+01   4.1149292e-02   1.4800000e+01   2.6659061e-02
   1.4900000e+01   4.2055582e-02   1.4900000e+01   2.5538566e-02


==> data/gp2.dat <==
   0.0000000e+00   2.2000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01   2.1875608e+00   1.0000000e-01  -2.5581159e-01
   2.0000000e-01   2.1451880e+00   2.0000000e-01  -5.9798339e-01
   3.0000000e-01   2.0636411e+00   3.0000000e-01  -1.0398862e+00
   4.0000000e-01   1.9334146e+00   4.0000000e-01  -1.5756796e+00
   5.0000000e-01   1.7475304e+00   5.0000000e-01  -2.1646080e+00
   6.0000000e-01   1.5051648e+00   6.0000000e-01  -2.7262148e+00
   7.0000000e-01   1.2139834e+00   7.0000000e-01  -3.1606717e+00
   8.0000000e-01   8.8949431e-01   8.0000000e-01  -3.3916879e+00
   9.0000000e-01   5.5162428e-01   9.0000000e-01  -3.4071656e+00
   1.0000000e+00   2.1917991e-01   1.0000000e+00  -3.2594716e+00
   1.1000000e+00  -9.5088304e-02   1.1000000e+00  -3.0264169e+00
   1.2000000e+00  -3.8563979e-01   1.2000000e+00  -2.7738092e+00
   1.3000000e+00  -6.5230204e-01   1.3000000e+00  -2.5425212e+00
   1.4000000e+00  -8.9797729e-01   1.4000000e+00  -2.3535589e+00
   1.5000000e+00  -1.1271528e+00   1.5000000e+00  -2.2172856e+00
   1.6000000e+00  -1.3452520e+00   1.6000000e+00  -2.1409488e+00
   1.7000000e+00  -1.5586200e+00   1.7000000e+00  -2.1346856e+00
   1.8000000e+00  -1.7751088e+00   1.8000000e+00  -2.2181345e+00
   1.9000000e+00  -2.0055301e+00   1.9000000e+00  -2.4315056e+00
   2.0000000e+00  -2.2669113e+00   2.0000000e+00  -2.8602575e+00
   2.1000000e+00  -2.5905691e+00   2.1000000e+00  -3.7015902e+00
   2.2000000e+00  -3.0472837e+00   2.2000000e+00  -5.4883772e+00
   2.3000000e+00  -3.8700765e+00   2.3000000e+00  -1.0307462e+01
   2.4000000e+00  -6.6999501e+00   2.4000000e+00  -2.5015719e+01
   2.5000000e+00  -4.4782667e+00   2.5000000e+00   1.5217113e-02
   2.6000000e+00  -4.4494200e+00   2.6000000e+00   1.1225386e+00
   2.7000000e+00  -4.1659601e+00   2.7000000e+00   6.0407707e+00
   2.8000000e+00  -2.8354793e+00   2.8000000e+00   2.2524044e+01
   2.9000000e+00   2.0429748e-01   2.9000000e+00   2.3364737e-01
   3.0000000e+00   2.2574622e-01   3.0000000e+00   1.9207534e-01
   3.1000000e+00   2.4300808e-01   3.1000000e+00   1.5175790e-01


==> data/gt1.dat <==
   0.0000000e+00  -1.8000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01  -1.7904455e+00   1.0000000e-01   1.9680791e-01
   2.0000000e-01  -1.7594625e+00   2.0000000e-01   4.2916812e-01
   3.0000000e-01  -1.7035136e+00   3.0000000e-01   6.9634151e-01
   4.0000000e-01  -1.6194689e+00   4.0000000e-01   9.9061556e-01
   5.0000000e-01  -1.5054139e+00   5.0000000e-01   1.2951732e+00
   6.0000000e-01  -1.3615549e+00   6.0000000e-01   1.5844943e+00
   7.0000000e-01  -1.1908821e+00   7.0000000e-01   1.8289006e+00
   8.0000000e-01  -9.9919167e-01   8.0000000e-01   2.0026811e+00
   9.0000000e-01  -7.9427852e-01   9.0000000e-01   2.0921643e+00
   1.0000000e+00  -5.8453506e-01   1.0000000e+00   2.0991741e+00
   1.1000000e+00  -3.7752055e-01   1.1000000e+00   2.0382008e+00
   1.2000000e+00  -1.7901865e-01   1.2000000e+00   1.9297685e+00
   1.3000000e+00   7.2380913e-03   1.3000000e+00   1.7940143e+00
   1.4000000e+00   1.7932902e-01   1.4000000e+00   1.6468978e+00
   1.5000000e+00   3.3666728e-01   1.5000000e+00   1.4991521e+00
   1.6000000e+00   4.7950515e-01   1.6000000e+00   1.3569065e+00
   1.7000000e+00   6.0853436e-01   1.7000000e+00   1.2229032e+00
   1.8000000e+00   7.2460718e-01   1.8000000e+00   1.0976702e+00
   1.9000000e+00   8.2856100e-01   1.9000000e+00   9.8041620e-01
   2.0000000e+00   9.2111718e-01   2.0000000e+00   8.6962784e-01
   2.1000000e+00   1.0028277e+00   2.1000000e+00   7.6343595e-01
   2.2000000e+00   1.0740507e+00   2.2000000e+00   6.5982837e-01
   2.3000000e+00   1.1349422e+00   2.3000000e+00   5.5677444e-01
   2.4000000e+00   1.1854586e+00   2.4000000e+00   4.5231010e-01
   2.5000000e+00   1.2253674e+00   2.5000000e+00   3.4461948e-01
   2.6000000e+00   1.2542670e+00   2.6000000e+00   2.3213913e-01
   2.7000000e+00   1.2716189e+00   2.7000000e+00   1.1370278e-01
   2.8000000e+00   1.2767964e+00   2.8000000e+00  -1.1266436e-02
   2.9000000e+00   1.2691556e+00   2.9000000e+00  -1.4252568e-01
   3.0000000e+00   1.2481284e+00   3.0000000e+00  -2.7877743e-01
   3.1000000e+00   1.2133376e+00   3.1000000e+00  -4.1749210e-01
   3.2000000e+00   1.1647220e+00   3.2000000e+00  -5.5487414e-01
   3.3000000e+00   1.1026549e+00   3.3000000e+00  -6.8605770e-01
   3.4000000e+00   1.0280281e+00   3.4000000e+00  -8.0557788e-01
   3.5000000e+00   9.4227771e-01   3.5000000e+00  -9.0807797e-01
   3.6000000e+00   8.4733310e-01   3.6000000e+00  -9.8911044e-01
   3.7000000e+00   7.4549097e-01   3.7000000e+00  -1.0458212e+00
   3.8000000e+00   6.3923596e-01   3.8000000e+00  -1.0773213e+00
   3.9000000e+00   5.3104405e-01   3.9000000e+00  -1.0846556e+00
   4.0000000e+00   4.2320743e-01   4.0000000e+00  -1.0704156e+00
   4.1000000e+00   3.1770879e-01   4.1000000e+00  -1.0381518e+00
   4.2000000e+00   2.1615614e-01   4.2000000e+00  -9.9176479e-01
   4.3000000e+00   1.1977314e-01   4.3000000e+00  -9.3501023e-01
   4.4000000e+00   2.9430303e-02   4.4000000e+00  -8.7117974e-01
   4.5000000e+00  -5.4300640e-02   4.5000000e+00  -8.0295262e-01
   4.6000000e+00  -1.3108428e-01   4.6000000e+00  -7.3237876e-01
   4.7000000e+00  -2.0076161e-01   4.7000000e+00  -6.6094288e-01
   4.8000000e+00  -2.6329863e-01   4.8000000e+00  -5.8966730e-01
   4.9000000e+00  -3.1874568e-01   4.9000000e+00  -5.1922388e-01
   5.0000000e+00  -3.6720770e-01   5.0000000e+00  -4.5003787e-01
   5.1000000e+00  -4.0882405e-01   5.1000000e+00  -3.8237610e-01
   5.2000000e+00  -4.4375619e-01   5.2000000e+00  -3.1641716e-01
   5.3000000e+00  -4.7218163e-01   5.3000000e+00  -2.5230451e-01
   5.4000000e+00  -4.9429231e-01   5.4000000e+00  -1.9018425e-01
   5.5000000e+00  -5.1029614e-01   5.5000000e+00  -1.3022990e-01
   5.6000000e+00  -5.2042047e-01   5.6000000e+00  -7.2655743e-02
   5.7000000e+00  -5.2491632e-01   5.7000000e+00  -1.7720555e-02
   5.8000000e+00  -5.2406266e-01   5.8000000e+00   3.4276979e-02
   5.9000000e+00  -5.1816985e-01   5.9000000e+00   8.3009696e-02
   6.0000000e+00  -5.0758159e-01   6.0000000e+00   1.2813863e-01
   6.1000000e+00  -4.9267519e-01   6.1000000e+00   1.6933306e-01
   6.2000000e+00  -4.7385960e-01   6.2000000e+00   2.0629180e-01
   6.3000000e+00  -4.5157147e-01   6.3000000e+00   2.3876362e-01
   6.4000000e+00  -4.2626921e-01   6.4000000e+00   2.6656465e-01
   6.5000000e+00  -3.9842564e-01   6.5000000e+00   2.8959120e-01
   6.6000000e+00  -3.6851960e-01   6.6000000e+00   3.0782671e-01
   6.7000000e+00  -3.3702708e-01   6.7000000e+00   3.2134282e-01
   6.8000000e+00  -3.0441275e-01   6.8000000e+00   3.3029445e-01
   6.9000000e+00  -2.7112197e-01   6.9000000e+00   3.3491038e-01
   7.0000000e+00  -2.3757413e-01   7.0000000e+00   3.3548019e-01
   7.1000000e+00  -2.0415727e-01   7.1000000e+00   3.3233953e-01
   7.2000000e+00  -1.7122425e-01   7.2000000e+00   3.2585490e-01
   7.3000000e+00  -1.3909037e-01   7.3000000e+00   3.1640933e-01
   7.4000000e+00  -1.0803239e-01   7.4000000e+00   3.0438975e-01
   7.5000000e+00  -7.8288651e-02   7.5000000e+00   2.9017667e-01
   7.6000000e+00  -5.0060107e-02   7.6000000e+00   2.7413631e-01
   7.7000000e+00  -2.3512066e-02   7.7000000e+00   2.5661511e-01
   7.8000000e+00   1.2236707e-03   7.8000000e+00   2.3793631e-01
   7.9000000e+00   2.4046396e-02   7.9000000e+00   2.1839837e-01
   8.0000000e+00   4.4884000e-02   8.0000000e+00   1.9827463e-01
   8.1000000e+00   6.3690487e-02   8.1000000e+00   1.7781397e-01
   8.2000000e+00   8.0443586e-02   8.2000000e+00   1.5724201e-01
   8.3000000e+00   9.5142499e-02   8.3000000e+00   1.3676260e-01
   8.4000000e+00   1.0780580e-01   8.4000000e+00   1.1655941e-01
   8.5000000e+00   1.1846950e-01   8.5000000e+00   9.6797359e-02
   8.6000000e+00   1.2718523e-01   8.6000000e+00   7.7623925e-02
   8.7000000e+00   1.3401852e-01   8.7000000e+00   5.9170153e-02
   8.8000000e+00   1.3904725e-01   8.8000000e+00   4.1551451e-02
   8.9000000e+00   1.4236008e-01   8.9000000e+00   2.4868155e-02
   9.0000000e+00   1.4405497e-01   9.0000000e+00   9.2059221e-03
   9.1000000e+00   1.4423770e-01   9.1000000e+00  -5.3640073e-03
   9.2000000e+00   1.4302049e-01   9.2000000e+00  -1.8784594e-02
   9.3000000e+00   1.4052055e-01   9.3000000e+00  -3.1012794e-02
   9.4000000e+00   1.3685870e-01   9.4000000e+00  -4.2019294e-02
   9.5000000e+00   1.3215802e-01   9.5000000e+00  -5.1788161e-02
   9.6000000e+00   1.2654253e-01   9.6000000e+00  -6.0316363e-02
   9.7000000e+00   1.2013592e-01   9.7000000e+00  -6.7613155e-02
   9.8000000e+00   1.1306040e-01   9.8000000e+00  -7.3699322e-02
   9.9000000e+00   1.0543554e-01   9.9000000e+00  -7.8606288e-02
   1.0000000e+01   9.7377268e-02   1.0000000e+01  -8.2375116e-02
   1.0100000e+01   8.8996987e-02   1.0100000e+01  -8.5055409e-02
   1.0200000e+01   8.0400754e-02   1.0200000e+01  -8.6704152e-02
   1.0300000e+01   7.1688609e-02   1.0300000e+01  -8.7384524e-02
   1.0400000e+01   6.2954014e-02   1.0400000e+01  -8.7164707e-02
   1.0500000e+01   5.4283413e-02   1.0500000e+01  -8.6116714e-02
   1.0600000e+01   4.5755905e-02   1.0600000e+01  -8.4315273e-02
   1.0700000e+01   3.7443024e-02   1.0700000e+01  -8.1836772e-02
   1.0800000e+01   2.9408626e-02   1.0800000e+01  -7.8758280e-02
   1.0900000e+01   2.1708861e-02   1.0900000e+01  -7.5156668e-02
   1.1000000e+01   1.4392238e-02   1.1000000e+01  -7.1107808e-02
   1.1100000e+01   7.4997579e-03   1.1100000e+01  -6.6685880e-02
   1.1200000e+01   1.0651127e-03   1.1200000e+01  -6.1962760e-02
   1.1300000e+01  -4.8850550e-03   1.1300000e+01  -5.7007503e-02
   1.1400000e+01  -1.0330849e-02   1.1400000e+01  -5.1885908e-02
   1.1500000e+01  -1.5258775e-02   1.1500000e+01  -4.6660152e-02
   1.1600000e+01  -1.9661362e-02   1.1600000e+01  -4.1388501e-02
   1.1700000e+01  -2.3536763e-02   1.1700000e+01  -3.6125086e-02
   1.1800000e+01  -2.6888327e-02   1.1800000e+01  -3.0919727e-02
   1.1900000e+01  -2.9724168e-02   1.1900000e+01  -2.5817817e-02
   1.2000000e+01  -3.2056713e-02   1.2000000e+01  -2.0860255e-02
   1.2100000e+01  -3.3902252e-02   1.2100000e+01  -1.6083411e-02
   1.2200000e+01  -3.5280489e-02   1.2200000e+01  -1.1519148e-02
   1.2300000e+01  -3.6214087e-02   1.2300000e+01  -7.1948659e-03
   1.2400000e+01  -3.6728234e-02   1.2400000e+01  -3.1335874e-03
   1.2500000e+01  -3.6850202e-02   1.2500000e+01   6.4592686e-04
   1.2600000e+01  -3.6608933e-02   1.2600000e+01   4.1290336e-03
   1.2700000e+01  -3.6034636e-02   1.2700000e+01   7.3050369e-03
   1.2800000e+01  -3.5158398e-02   1.2800000e+01   1.0166994e-02
   1.2900000e+01  -3.4011824e-02   1.2900000e+01   1.2711499e-02
   1.3000000e+01  -3.2626688e-02   1.3000000e+01   1.4938454e-02
   1.3100000e+01  -3.1034624e-02   1.3100000e+01   1.6850818e-02
   1.3200000e+01  -2.9266824e-02   1.3200000e+01   1.8454349e-02
   1.3300000e+01  -2.7353778e-02   1.3300000e+01   1.9757338e-02
   1.3400000e+01  -2.5325028e-02   1.3400000e+01   2.0770337e-02
   1.3500000e+01  -2.3208963e-02   1.3500000e+01   2.1505883e-02
   1.3600000e+01  -2.1032629e-02   1.3600000e+01   2.1978227e-02
   1.3700000e+01  -1.8821572e-02   1.3700000e+01   2.2203061e-02
   1.3800000e+01  -1.6599709e-02   1.3800000e+01   2.2197259e-02
   1.3900000e+01  -1.4389218e-02   1.3900000e+01   2.1978618e-02
   1.4000000e+01  -1.2210466e-02   1.4000000e+01   2.1565617e-02
   1.4100000e+01  -1.0081945e-02   1.4100000e+01   2.0977183e-02
   1.4200000e+01  -8.0202401e-03   1.4200000e+01   2.0232476e-02
   1.4300000e+01  -6.0400201e-03   1.4300000e+01   1.9350679e-02
   1.4400000e+01  -4.1540400e-03   1.4400000e+01   1.8350820e-02
   1.4500000e+01  -2.3731683e-03   1.4500000e+01   1.7251591e-02
   1.4600000e+01  -7.0642673e-04   1.4600000e+01   1.6071201e-02
   1.4700000e+01   8.3895347e-04   1.4700000e+01   1.4827235e-02
   1.4800000e+01   2.2574632e-03   1.4800000e+01   1.3536531e-02
   1.4900000e+01   3.5452359e-03   1.4900000e+01   1.2215082e-02


==> data/gt2.dat <==
   0.0000000e+00   2.2000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01   2.1877919e+00   1.0000000e-01  -2.5710692e-01
   2.0000000e-01   2.1456900e+00   2.0000000e-01  -6.0160036e-01
   3.0000000e-01   2.0642479e+00   3.0000000e-01  -1.0472814e+00
   4.0000000e-01   1.9335169e+00   4.0000000e-01  -1.5886839e+00
   5.0000000e-01   1.7457930e+00   5.0000000e-01  -2.1844092e+00
   6.0000000e-01   1.4996179e+00   6.0000000e-01  -2.7504439e+00
   7.0000000e-01   1.2030988e+00   7.0000000e-01  -3.1821867e+00
   8.0000000e-01   8.7357293e-01   8.0000000e-01  -3.4041615e+00
   9.0000000e-01   5.3258682e-01   9.0000000e-01  -3.4098587e+00
   1.0000000e+00   1.9912899e-01   1.0000000e+00  -3.2552172e+00
   1.1000000e+00  -1.1465026e-01   1.1000000e+00  -3.0181738e+00
   1.2000000e+00  -4.0381969e-01   1.2000000e+00  -2.7637435e+00
   1.3000000e+00  -6.6872646e-01   1.3000000e+00  -2.5325569e+00
   1.4000000e+00  -9.1275893e-01   1.4000000e+00  -2.3454047e+00
   1.5000000e+00  -1.1408129e+00   1.5000000e+00  -2.2121706e+00
   1.6000000e+00  -1.3586007e+00   1.6000000e+00  -2.1396619e+00
   1.7000000e+00  -1.5726600e+00   1.7000000e+00  -2.1379378e+00
   1.8000000e+00  -1.7910101e+00   1.8000000e+00  -2.2271778e+00
   1.9000000e+00  -2.0247027e+00   1.9000000e+00  -2.4493190e+00
   2.0000000e+00  -2.2912059e+00   2.0000000e+00  -2.8946989e+00
   2.1000000e+00  -2.6225307e+00   2.1000000e+00  -3.7761502e+00
   2.2000000e+00  -3.0884221e+00   2.2000000e+00  -5.6828701e+00
   2.3000000e+00  -3.8827165e+00   2.3000000e+00  -1.0764088e+01
   2.4000000e+00  -5.8417684e+00   2.4000000e+00  -3.2355181e+01
   2.5000000e+00  -2.1791951e+01   2.5000000e+00  -9.2355181e+01
   2.6000000e+00  -8.1791951e+01   2.6000000e+00  -9.2355181e+01

